Quantum Circuit Transformation Based on Tabu Search

The goal of quantum circuit transformation is to map a logical circuit to a physical device by inserting additional gates as few as possible in an acceptable amount of time. We present an effective approach called TSA to construct the mapping. It consists of two key steps: one makes use of a combined subgraph isomorphism and completion to initialize some candidate mappings, the other dynamically modifies the mappings by using tabu search-based adjustment. Our experiments show that, compared with state-of-the-art methods GA, SABRE and FiDLS proposed in the literature, TSA can generate mappings with a smaller number of additional gates and it has a better scalability for large-scale circuits.

==> charts/FiDLS.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.6812412373755872
4mod5-v0_19 1.2041199826559248 0.0
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 0.9542425094393249
alu-v3_35 1.255272505103306 0.7781512503836436
4gt4-v0_72 2.0530784434834195 1.6232492903979006
4gt4-v0_73 2.2528530309798933 1.5563025007672873
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 0.0
mod10_171 2.03342375548695 1.4313637641589874
4mod7-v1_96 1.8573324964312685 1.3222192947339193
ex2_227 2.439332693830263 1.99563519459755
mod10_176 1.8920946026904804 1.380211241711606
rd73_252 3.3653007486379876 2.8407332346118066
4mod5-v0_20 1.0 0.0
0410184_169 2.0170333392987803 0.9542425094393249
sqrt8_260 3.118595365223762 2.8115750058705933
aj-e11_165 1.8388490907372552 1.3222192947339193
alu-v1_28 1.255272505103306 0.7781512503836436
f2_232 2.720159303405957 2.03342375548695
radd_250 3.1476763242410986 2.6757783416740852
4gt12-v0_86 2.0644579892269186 0.9542425094393249
alu-v1_29 1.2304489213782739 0.7781512503836436
4gt12-v0_88 1.9344984512435677 1.0791812460476249
ham7_104 2.173186268412274 1.5563025007672873
C17_204 2.311753861055754 1.8195439355418688
xor5_254 0.6989700043360189 0.0
hwb4_49 2.0293837776852097 1.5185139398778875
rd73_140 2.0170333392987803 1.7781512503836436
decod24-v0_38 1.3617278360175928 0.0
rd53_135 2.1271047983648077 1.8388490907372552
sys6-v0_111 1.9912260756924949 1.7558748556724915
rd53_138 1.7781512503836436 1.4313637641589874
decod24-v2_43 1.3424226808222062 0.0
rd32-v0_66 1.2041199826559248 0.0
graycode6_47 0.6989700043360189 0.0
4gt13-v1_93 1.4771212547196624 0.0
4mod5-bdd_287 1.4913616938342726 1.255272505103306
ham3_102 1.0413926851582251 0.0
ex-1_166 0.9542425094393249 0.0
4gt4-v0_80 1.8976270912904414 1.1760912590556813
mod5mils_65 1.2041199826559248 0.0
0example 0.9542425094393249 0.9542425094393249
alu-v4_36 1.7075701760979363 1.0791812460476249
alu-v4_37 1.255272505103306 0.7781512503836436
ex1_226 0.6989700043360189 0.0
one-two-three-v0_98 1.8129133566428555 1.4771212547196624
one-two-three-v0_97 2.1072099696478683 1.6812412373755872
one-two-three-v3_101 1.505149978319906 0.9542425094393249
rd32_270 1.5563025007672873 1.255272505103306
4mod5-v1_24 1.2041199826559248 0.0
mod5adder_127 2.3783979009481375 1.7781512503836436
4_49_16 1.99563519459755 1.4771212547196624
ex3_229 2.2430380486862944 1.5185139398778875
alu-v2_32 1.8573324964312685 1.3222192947339193
z4_268 3.1280760126687155 2.6263403673750423
4gt10-v1_81 1.8195439355418688 1.255272505103306
alu-v2_31 2.296665190261531 1.591064607026499
alu-v2_30 2.3483048630481607 1.7781512503836436
sym6_145 3.230704313612569 2.7466341989375787
sf_276 2.526339277389844 1.5563025007672873
decod24-v1_41 1.5797835966168101 0.9542425094393249
alu-v2_33 1.2304489213782739 0.7781512503836436
cnt3-5_179 1.9294189257142926 1.0791812460476249
4mod5-v1_22 1.0413926851582251 0.0
4mod5-v1_23 1.505149978319906 0.9542425094393249
mini_alu_305 1.8864907251724818 1.380211241711606
alu-v0_26 1.5797835966168101 0.9542425094393249
alu-bdd_288 1.5797835966168101 1.255272505103306
alu-v0_27 1.2304489213782739 0.7781512503836436
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.255272505103306
4gt13_92 1.4771212547196624 0.0
4gt5_76 1.662757831681574 1.1760912590556813
4gt5_75 1.5797835966168101 1.0791812460476249
one-two-three-v1_99 1.7708520116421442 1.3222192947339193
4gt12-v1_89 2.0 1.0791812460476249
4gt13_90 1.724275869600789 0.9542425094393249
ising_model_10 1.954242509439325 0.0
4gt11_84 0.9542425094393249 0.0
mod5d1_63 1.1139433523068367 0.0
4gt11_83 1.146128035678238 0.0
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.380211241711606
rd32-v1_68 1.2041199826559248 0.0
hwb6_56 3.470116353151004 2.9628426812012423
one-two-three-v2_100 1.505149978319906 0.9542425094393249
4mod7-v0_94 1.8573324964312685 1.4313637641589874
mod8-10_178 2.1818435879447726 1.3222192947339193
mod8-10_177 2.292256071356476 1.591064607026499
qft_10 1.954242509439325 1.5185139398778875
miller_11 1.3617278360175928 0.0
decod24-bdd_294 1.505149978319906 1.0791812460476249


==> charts/FiDLS_FiDLS.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.6812412373755872
4mod5-v0_19 1.2041199826559248 0
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 0.9542425094393249
alu-v3_35 1.255272505103306 0.7781512503836436
4gt4-v0_72 2.0530784434834195 1.6232492903979006
4gt4-v0_73 2.2528530309798933 1.5563025007672873
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 0
mod10_171 2.03342375548695 1.4313637641589874
4mod7-v1_96 1.8573324964312685 1.3222192947339193
ex2_227 2.439332693830263 1.99563519459755
mod10_176 1.8920946026904804 1.380211241711606
4mod5-v0_20 1.0 0
0410184_169 2.0170333392987803 0.9542425094393249
aj-e11_165 1.8388490907372552 1.3222192947339193
alu-v1_28 1.255272505103306 0.7781512503836436
f2_232 2.720159303405957 2.03342375548695
4gt12-v0_86 2.0644579892269186 0.9542425094393249
alu-v1_29 1.2304489213782739 0.7781512503836436
4gt12-v0_88 1.9344984512435677 1.0791812460476249
ham7_104 2.173186268412274 1.5563025007672873
C17_204 2.311753861055754 1.8195439355418688
xor5_254 0.6989700043360189 0
hwb4_49 2.0293837776852097 1.5185139398778875
rd73_140 2.0170333392987803 1.7781512503836436
decod24-v0_38 1.3617278360175928 0
rd53_135 2.1271047983648077 1.8388490907372552
sys6-v0_111 1.9912260756924949 1.7558748556724915
rd53_138 1.7781512503836436 1.4313637641589874
decod24-v2_43 1.3424226808222062 0
rd32-v0_66 1.2041199826559248 0
graycode6_47 0.6989700043360189 0
4gt13-v1_93 1.4771212547196624 0
4mod5-bdd_287 1.4913616938342726 1.255272505103306
ham3_102 1.0413926851582251 0
ex-1_166 0.9542425094393249 0
4gt4-v0_80 1.8976270912904414 1.1760912590556813
mod5mils_65 1.2041199826559248 0
0example 0.9542425094393249 0.9542425094393249
alu-v4_36 1.7075701760979363 1.0791812460476249
alu-v4_37 1.255272505103306 0.7781512503836436
ex1_226 0.6989700043360189 0
one-two-three-v0_98 1.8129133566428555 1.4771212547196624
one-two-three-v0_97 2.1072099696478683 1.6812412373755872
one-two-three-v3_101 1.505149978319906 0.9542425094393249
rd32_270 1.5563025007672873 1.255272505103306
4mod5-v1_24 1.2041199826559248 0
mod5adder_127 2.3783979009481375 1.7781512503836436
4_49_16 1.99563519459755 1.4771212547196624
ex3_229 2.2430380486862944 1.5185139398778875
alu-v2_32 1.8573324964312685 1.3222192947339193
4gt10-v1_81 1.8195439355418688 1.255272505103306
alu-v2_31 2.296665190261531 1.591064607026499
alu-v2_30 2.3483048630481607 1.7781512503836436
sym6_145 3.230704313612569 2.7466341989375787
sf_276 2.526339277389844 1.5563025007672873
decod24-v1_41 1.5797835966168101 0.9542425094393249
alu-v2_33 1.2304489213782739 0.7781512503836436
cnt3-5_179 1.9294189257142926 1.0791812460476249
4mod5-v1_22 1.0413926851582251 0
4mod5-v1_23 1.505149978319906 0.9542425094393249
mini_alu_305 1.8864907251724818 1.380211241711606
alu-v0_26 1.5797835966168101 0.9542425094393249
alu-bdd_288 1.5797835966168101 1.255272505103306
alu-v0_27 1.2304489213782739 0.7781512503836436
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.255272505103306
4gt13_92 1.4771212547196624 0
4gt5_76 1.662757831681574 1.1760912590556813
4gt5_75 1.5797835966168101 1.0791812460476249
one-two-three-v1_99 1.7708520116421442 1.3222192947339193
4gt13_90 1.724275869600789 0.9542425094393249
ising_model_10 1.954242509439325 0
4gt11_84 0.9542425094393249 0
mod5d1_63 1.1139433523068367 0
4gt11_83 1.146128035678238 0
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.380211241711606
rd32-v1_68 1.2041199826559248 0
one-two-three-v2_100 1.505149978319906 0.9542425094393249
4mod7-v0_94 1.8573324964312685 1.4313637641589874
mod8-10_178 2.1818435879447726 1.3222192947339193
mod8-10_177 2.292256071356476 1.591064607026499
qft_10 1.954242509439325 1.5185139398778875
miller_11 1.3617278360175928 0
decod24-bdd_294 1.505149978319906 1.0791812460476249

==> charts/FiDLS_cca.dat <==
name ini num
decod24-enable_126  2.173186268412274  2.2329961103921536
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.0791812460476249
mod5d2_64  1.3979400086720377  1.1760912590556813
alu-v3_35  1.255272505103306  0.7781512503836436
4gt4-v0_72  2.0530784434834195  2.0681858617461617
4gt4-v0_73  2.2528530309798933  2.322219294733919
alu-v3_34  1.380211241711606  0.7781512503836436
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.380211241711606
4gt4-v0_79  2.0211892990699383  1.0791812460476249
mod10_171  2.03342375548695  1.8750612633917
4mod7-v1_96  1.8573324964312685  1.6812412373755872
ex2_227  2.439332693830263  2.4456042032735974
mod10_176  1.8920946026904804  1.968482948553935
rd73_252  3.3653007486379876  3.3380578754197563
max46_240  4.073498398717262  4.119090852421722
cycle10_2_110  3.422917980767662  3.523616419054371
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.0791812460476249
sqrt8_260  3.118595365223762  3.182129214052998
urf4_187  5.350302301751758  5.405599041602014
sqn_258  3.6492374723496073  3.722880610686939
aj-e11_165  1.8388490907372552  1.5563025007672873
alu-v1_28  1.255272505103306  0.7781512503836436
f2_232  2.720159303405957  2.6232492903979003
radd_250  3.1476763242410986  3.2038484637462346
ham15_107  3.586362223307866  3.6652056284346006
4gt12-v0_86  2.0644579892269186  1.5563025007672873
4gt12-v0_87  2.0492180226701815  1.5185139398778875
alu-v1_29  1.2304489213782739  0.7781512503836436
4gt12-v0_88  1.9344984512435677  1.4771212547196624
ham7_104  2.173186268412274  1.8920946026904804
C17_204  2.311753861055754  2.3096301674258988
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.8920946026904804
rd73_140  2.0170333392987803  1.8388490907372552
sao2_257  4.226960593532453  4.290034611362518
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  4.059298292408071
rd53_131  2.3010299956639813  2.315970345456918
rd53_133  2.4082399653118496  2.4216039268698313
urf5_280  4.375919543704649  4.484314078276703
square_root_7  3.4898179083014504  3.499549625905149
rd53_135  2.1271047983648077  2.130333768495006
sys6-v0_111  1.9912260756924949  1.6812412373755872
rd53_138  1.7781512503836436  1.6232492903979006
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  4.095692282839792
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  2.03342375548695
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.514547752660286
urf2_152  4.546666025070184  4.65086096867155
urf5_158  4.856922135608565  4.942221425314807
urf2_277  4.002856926061121  4.084361758551405
4mod5-bdd_287  1.4913616938342726  1.380211241711606
life_238  3.9912260756924947  4.065841034319719
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.7075701760979363
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.947090464219622
0example  0.9542425094393249  0.7781512503836436
alu-v4_36  1.7075701760979363  1.6232492903979006
alu-v4_37  1.255272505103306  0.7781512503836436
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.7323937598229686
one-two-three-v0_97  2.1072099696478683  2.2329961103921536
9symml_195  4.182756931040399  4.272584149110043
one-two-three-v3_101  1.505149978319906  1.0791812460476249
sym10_262  4.448458964362637  4.55709797835226
rd32_270  1.5563025007672873  1.4771212547196624
dc1_220  2.9206450014067875  2.7715874808812555
rd53_251  2.751279103983342  2.734799829588847
rd53_130  2.651278013998144  2.727541257028556
cm42a_207  2.8870543780509568  2.8609366207000937
rd53_311  2.093421685162235  1.8388490907372552
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  1.99563519459755
4_49_16  1.99563519459755  1.7993405494535817
hwb5_53  2.776701183988411  2.864511081058392
dc2_222  3.6160551949765862  3.705778212828598
ex3_229  2.2430380486862944  2.130333768495006
rd84_142  2.187520720836463  1.8388490907372552
alu-v2_32  1.8573324964312685  1.8750612633917
z4_268  3.1280760126687155  3.1743505974793798
4gt10-v1_81  1.8195439355418688  1.6232492903979006
alu-v2_31  2.296665190261531  2.100370545117563
alu-v2_30  2.3483048630481607  2.401400540781544
sym6_145  3.230704313612569  3.29269900304393
sf_276  2.526339277389844  1.380211241711606
decod24-v1_41  1.5797835966168101  1.4771212547196624
sf_274  2.526339277389844  1.380211241711606
alu-v2_33  1.2304489213782739  1.3222192947339193
4gt4-v1_74  2.0755469613925306  2.0453229787866576
co14_215  3.8943160626844384  3.9290611240847655
cnt3-5_180  2.3324384599156054  2.247973266361807
cm152a_212  2.7259116322950483  2.7101173651118162
cnt3-5_179  1.9294189257142926  1.4313637641589874
sym6_316  2.089905111439398  1.954242509439325
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.380211241711606
mlp4_245  3.9155053617543767  4.000867721531227
alu-v0_26  1.5797835966168101  0.9542425094393249
alu-bdd_288  1.5797835966168101  1.4771212547196624
alu-v0_27  1.2304489213782739  0.7781512503836436
qft_16  2.380211241711606  1.0791812460476249
hwb8_113  4.482473391205879  4.572883214197163
urf1_149  4.907830403219651  5.005845177980656
plus63mod4096_163  4.7507320413412115  4.866871913557168
urf3_155  5.267819165985815  5.3590135281045645
urf3_279  4.780893108687079  4.810951265165309
4gt13_91  1.6901960800285136  0.7781512503836436
4gt5_77  1.7634279935629373  1.7075701760979363
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.966657884201758
4gt5_76  1.662757831681574  1.591064607026499
4gt5_75  1.5797835966168101  1.0791812460476249
one-two-three-v1_99  1.7708520116421442  1.6532125137753437
4gt12-v1_89  2.0  1.9084850188786497
4gt13_90  1.724275869600789  1.1760912590556813
plus63mod8192_164  4.9130982661594285  5.027753130614391
pm1_249  2.8870543780509568  2.833147111912785
sym9_193  4.182756931040399  4.272584149110043
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.505448453187231
misex1_241  3.322219294733919  3.3681008517093516
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.9334872878487053
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6532125137753437
ground_state_estimation_10  5.188109720902201  4.58126680527367
adr4_197  3.1755118133634475  3.2530955858490316
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.5052856741441323
mini-alu_167  2.100370545117563  1.8573324964312685
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.9084850188786497
clip_206  4.169439298978941  4.244499778833843
cm82a_208  2.45178643552429  2.303196057420489
cm85a_209  3.6977522741677546  3.780317312140151
rd84_253  3.7752462597402365  3.851869600729766
mod8-10_178  2.1818435879447726  2.0569048513364727
mod8-10_177  2.292256071356476  2.385606273598312
dist_223  4.220735530213102  4.241745652570644
majority_239  2.4265112613645754  2.3636119798921444
inc_237  3.6661434272915585  3.7297315952870354
qft_10  1.954242509439325  1.0791812460476249
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  1.4313637641589874
urf6_160  4.876102321377793  4.9679502610234705
con1_216  2.6180480967120925  2.661812685537261

==> charts/FiDLS_optm.dat <==
name ini num
decod24-enable_126 2.173186268412274 2.167317334748176
4mod5-v0_19 1.2041199826559248 0
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 1.255272505103306
alu-v3_35 1.255272505103306 0.9542425094393249
4gt4-v0_72 2.0530784434834195 1.968482948553935
4gt4-v0_73 2.2528530309798933 2.2174839442139063
alu-v3_34 1.380211241711606 1.0791812460476249
3_17_13 1.2304489213782739 0
4gt4-v0_78 2.037426497940624 1.380211241711606
4gt4-v0_79 2.0211892990699383 1.380211241711606
mod10_171 2.03342375548695 2.0453229787866576
4mod7-v1_96 1.8573324964312685 1.6232492903979006
ex2_227 2.439332693830263 2.225309281725863
mod10_176 1.8920946026904804 1.1760912590556813
4mod5-v0_20 1.0 0
0410184_169 2.0170333392987803 1.255272505103306
aj-e11_165 1.8388490907372552 1.255272505103306
alu-v1_28 1.255272505103306 0.9542425094393249
f2_232 2.720159303405957 2.6893088591236203
4gt12-v0_86 2.0644579892269186 0.9542425094393249
4gt12-v0_87 2.0492180226701815 0.7781512503836436
alu-v1_29 1.2304489213782739 0.9542425094393249
4gt12-v0_88 1.9344984512435677 1.9084850188786497
ham7_104 2.173186268412274 1.8750612633917
C17_204 2.311753861055754 2.3521825181113627
xor5_254 0.6989700043360189 0
hwb4_49 2.0293837776852097 1.7075701760979363
decod24-v0_38 1.3617278360175928 0
sym9_148 3.973497308732063 3.9546765869186435
rd53_131 2.3010299956639813 2.290034611362518
rd53_133 2.4082399653118496 2.296665190261531
rd53_135 2.1271047983648077 2.2095150145426308
sys6-v0_111 1.9912260756924949 1.9822712330395684
rd53_138 1.7781512503836436 1.6812412373755872
decod24-v2_43 1.3424226808222062 0
hwb7_59 4.02861191506623 4.045557669136548
rd32-v0_66 1.2041199826559248 0
graycode6_47 0.6989700043360189 0
4gt13-v1_93 1.4771212547196624 0
urf2_152 4.546666025070184 4.532270144609057
4mod5-bdd_287 1.4913616938342726 1.255272505103306
ham3_102 1.0413926851582251 0
ex-1_166 0.9542425094393249 0
4gt4-v0_80 1.8976270912904414 1.6812412373755872
mod5mils_65 1.2041199826559248 0
0example 0.9542425094393249 0.47712125471966244
alu-v4_36 1.7075701760979363 0.7781512503836436
alu-v4_37 1.255272505103306 0.9542425094393249
ex1_226 0.6989700043360189 0
one-two-three-v0_98 1.8129133566428555 1.3222192947339193
one-two-three-v0_97 2.1072099696478683 1.591064607026499
one-two-three-v3_101 1.505149978319906 0.9542425094393249
rd32_270 1.5563025007672873 1.0791812460476249
rd53_251 2.751279103983342 2.481442628502305
rd53_130 2.651278013998144 2.7371926427047373
4mod5-v1_24 1.2041199826559248 0
mod5adder_127 2.3783979009481375 2.296665190261531
4_49_16 1.99563519459755 1.8920946026904804
hwb5_53 2.776701183988411 2.661812685537261
ex3_229 2.2430380486862944 1.4771212547196624
alu-v2_32 1.8573324964312685 1.6532125137753437
4gt10-v1_81 1.8195439355418688 1.380211241711606
alu-v2_31 2.296665190261531 2.0791812460476247
alu-v2_30 2.3483048630481607 2.0681858617461617
sym6_145 3.230704313612569 3.162862993321926
sf_276 2.526339277389844 1.7323937598229686
decod24-v1_41 1.5797835966168101 0.47712125471966244
sf_274 2.526339277389844 2.1583624920952498
alu-v2_33 1.2304489213782739 0.9542425094393249
4gt4-v1_74 2.0755469613925306 1.7323937598229686
cnt3-5_179 1.9294189257142926 1.0791812460476249
4mod5-v1_22 1.0413926851582251 0
4mod5-v1_23 1.505149978319906 1.0791812460476249
alu-v0_26 1.5797835966168101 1.591064607026499
alu-bdd_288 1.5797835966168101 1.4771212547196624
alu-v0_27 1.2304489213782739 0.9542425094393249
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.380211241711606
4gt13_92 1.4771212547196624 0
4gt5_76 1.662757831681574 1.4313637641589874
4gt5_75 1.5797835966168101 1.5185139398778875
one-two-three-v1_99 1.7708520116421442 1.5185139398778875
4gt12-v1_89 2.0 2.1492191126553797
4gt13_90 1.724275869600789 0.9542425094393249
ising_model_10 1.954242509439325 0
ising_model_13 2.0791812460476247 0
misex1_241 3.322219294733919 3.2545480771089736
4gt11_84 0.9542425094393249 0
mod5d1_63 1.1139433523068367 0
4gt11_83 1.146128035678238 0
ising_model_16 2.1760912590556813 0
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.4771212547196624
rd32-v1_68 1.2041199826559248 0
hwb6_56 3.470116353151004 3.374198257929083
mini-alu_167 2.100370545117563 2.0453229787866576
one-two-three-v2_100 1.505149978319906 0.9542425094393249
4mod7-v0_94 1.8573324964312685 1.7323937598229686
cm82a_208 2.45178643552429 2.4265112613645754
mod8-10_178 2.1818435879447726 2.0681858617461617
mod8-10_177 2.292256071356476 2.3404441148401185
majority_239 2.4265112613645754 2.2405492482826
qft_10 1.954242509439325 1.954242509439325
miller_11 1.3617278360175928 0
decod24-bdd_294 1.505149978319906 1.3222192947339193
con1_216 2.6180480967120925 2.7489628612561616

==> charts/FiDLS_sabre.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.9084850188786497
4mod5-v0_19 1.2041199826559248 0.0
4mod5-v0_18 1.4913616938342726 0.9542425094393249
mod5d2_64 1.3979400086720377 1.255272505103306
alu-v3_35 1.255272505103306 1.1760912590556813
4gt4-v0_72 2.0530784434834195 1.968482948553935
4gt4-v0_73 2.2528530309798933 2.12057393120585
alu-v3_34 1.380211241711606 0.47712125471966244
3_17_13 1.2304489213782739 0.0
4gt4-v0_78 2.037426497940624 1.0791812460476249
4gt4-v0_79 2.0211892990699383 0.9542425094393249
mod10_171 2.03342375548695 2.0453229787866576
4mod7-v1_96 1.8573324964312685 1.7075701760979363
ex2_227 2.439332693830263 2.2329961103921536
mod10_176 1.8920946026904804 1.8920946026904804
rd73_252 3.3653007486379876 3.2038484637462346
max46_240 4.073498398717262 3.9199144806594317
cycle10_2_110 3.422917980767662 3.2095150145426308
4mod5-v0_20 1.0 0.0
0410184_169 2.0170333392987803 0.47712125471966244
sqrt8_260 3.118595365223762 3.0111473607757975
sqn_258 3.6492374723496073 3.473194909204938
aj-e11_165 1.8388490907372552 1.4771212547196624
alu-v1_28 1.255272505103306 0.47712125471966244
f2_232 2.720159303405957 2.6532125137753435
radd_250 3.1476763242410986 2.7781512503836434
ham15_107 3.586362223307866 3.3481100684802376
4gt12-v0_86 2.0644579892269186 0.47712125471966244
4gt12-v0_87 2.0492180226701815 0.47712125471966244
alu-v1_29 1.2304489213782739 1.1760912590556813
4gt12-v0_88 1.9344984512435677 1.4771212547196624
ham7_104 2.173186268412274 2.2174839442139063
C17_204 2.311753861055754 2.1398790864012365
xor5_254 0.6989700043360189 0.0
hwb4_49 2.0293837776852097 1.9822712330395684
rd73_140 2.0170333392987803 1.7781512503836436
sao2_257 4.226960593532453 4.124406399745029
decod24-v0_38 1.3617278360175928 0.0
sym9_148 3.973497308732063 3.7204074008031087
rd53_131 2.3010299956639813 2.130333768495006
rd53_133 2.4082399653118496 2.290034611362518
urf5_280 4.375919543704649 4.208710019906401
square_root_7 3.4898179083014504 3.0692980121155293
rd53_135 2.1271047983648077 2.167317334748176
sys6-v0_111 1.9912260756924949 1.8195439355418688
rd53_138 1.7781512503836436 1.591064607026499
decod24-v2_43 1.3424226808222062 0.0
hwb7_59 4.02861191506623 3.8407332346118066
rd32-v0_66 1.2041199826559248 0.0
sym9_146 2.1702617153949575 2.110589710299249
graycode6_47 0.6989700043360189 0.0
4gt13-v1_93 1.4771212547196624 0.0
wim_266 2.630427875025024 2.5599066250361124
urf2_277 4.002856926061121 3.8720979742742268
4mod5-bdd_287 1.4913616938342726 1.380211241711606
life_238 3.9912260756924947 3.811172695066554
ham3_102 1.0413926851582251 0.0
ex-1_166 0.9542425094393249 0.0
4gt4-v0_80 1.8976270912904414 1.591064607026499
mod5mils_65 1.2041199826559248 0.0
root_255 3.874655732598101 3.7297315952870354
0example 0.9542425094393249 0.7781512503836436
alu-v4_36 1.7075701760979363 1.1760912590556813
alu-v4_37 1.255272505103306 1.1760912590556813
ex1_226 0.6989700043360189 0.0
one-two-three-v0_98 1.8129133566428555 1.7558748556724915
one-two-three-v0_97 2.1072099696478683 1.968482948553935
9symml_195 4.182756931040399 4.022180839413665
one-two-three-v3_101 1.505149978319906 1.0791812460476249
rd32_270 1.5563025007672873 1.4771212547196624
dc1_220 2.9206450014067875 2.2833012287035497
rd53_251 2.751279103983342 2.526339277389844
rd53_130 2.651278013998144 2.48572142648158
cm42a_207 2.8870543780509568 2.7442929831226763
rd53_311 2.093421685162235 2.0086001717619175
4mod5-v1_24 1.2041199826559248 0.0
mod5adder_127 2.3783979009481375 2.380211241711606
4_49_16 1.99563519459755 1.7781512503836436
hwb5_53 2.776701183988411 2.6473829701146196
dc2_222 3.6160551949765862 3.0199466816788423
ex3_229 2.2430380486862944 2.225309281725863
rd84_142 2.187520720836463 2.1492191126553797
alu-v2_32 1.8573324964312685 1.8573324964312685
z4_268 3.1280760126687155 2.9740509027928774
4gt10-v1_81 1.8195439355418688 1.7558748556724915
alu-v2_31 2.296665190261531 2.3961993470957363
alu-v2_30 2.3483048630481607 2.12057393120585
sym6_145 3.230704313612569 3.024895960107485
sf_276 2.526339277389844 1.380211241711606
decod24-v1_41 1.5797835966168101 1.6812412373755872
sf_274 2.526339277389844 1.3222192947339193
alu-v2_33 1.2304489213782739 0.47712125471966244
4gt4-v1_74 2.0755469613925306 1.7558748556724915
co14_215 3.8943160626844384 3.8585973449946924
cnt3-5_180 2.3324384599156054 2.2013971243204513
cm152a_212 2.7259116322950483 2.506505032404872
cnt3-5_179 1.9294189257142926 0.9542425094393249
sym6_316 2.089905111439398 1.6812412373755872
4mod5-v1_22 1.0413926851582251 0.0
4mod5-v1_23 1.505149978319906 1.4771212547196624
mini_alu_305 1.8864907251724818 1.9822712330395684
mlp4_245 3.9155053617543767 3.6863681034730362
alu-v0_26 1.5797835966168101 0.47712125471966244
alu-bdd_288 1.5797835966168101 1.0791812460476249
alu-v0_27 1.2304489213782739 1.1760912590556813
qft_16 2.380211241711606 2.5599066250361124
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.6812412373755872
4gt13_92 1.4771212547196624 0.0
4gt5_76 1.662757831681574 1.4771212547196624
4gt5_75 1.5797835966168101 1.6232492903979006
one-two-three-v1_99 1.7708520116421442 1.380211241711606
4gt12-v1_89 2.0 1.4313637641589874
4gt13_90 1.724275869600789 0.47712125471966244
pm1_249 2.8870543780509568 2.7442929831226763
sym9_193 4.182756931040399 4.022180839413665
ising_model_10 1.954242509439325 0.0
ising_model_13 2.0791812460476247 0.0
urf1_278 4.426381116178733 4.277081782125646
misex1_241 3.322219294733919 2.7781512503836434
4gt11_84 0.9542425094393249 0.0
mod5d1_63 1.1139433523068367 0.0
4gt11_83 1.146128035678238 0.0
ising_model_16 2.1760912590556813 0.0
squar5_261 2.9390197764486663 2.681241237375587
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.4771212547196624
adr4_197 3.1755118133634475 3.1166077439882485
rd32-v1_68 1.2041199826559248 0.0
hwb6_56 3.470116353151004 3.374198257929083
mini-alu_167 2.100370545117563 1.7781512503836436
one-two-three-v2_100 1.505149978319906 0.0
4mod7-v0_94 1.8573324964312685 1.5563025007672873
clip_206 4.169439298978941 3.9351544472161684
cm82a_208 2.45178643552429 2.184691430817599
cm85a_209 3.6977522741677546 3.592398846115564
rd84_253 3.7752462597402365 3.647969458362972
mod8-10_178 2.1818435879447726 2.184691430817599
mod8-10_177 2.292256071356476 2.130333768495006
majority_239 2.4265112613645754 2.369215857410143
inc_237 3.6661434272915585 3.0982975364946976
qft_10 1.954242509439325 2.03342375548695
miller_11 1.3617278360175928 0.0
decod24-bdd_294 1.505149978319906 1.3222192947339193
con1_216 2.6180480967120925 2.510545010206612

==> charts/FiDLS_tsa.dat <==
name ini num
decod24-enable_126  2.173186268412274  2.130333768495006
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.1760912590556813
mod5d2_64  1.3979400086720377  1.1760912590556813
alu-v3_35  1.255272505103306  0.7781512503836436
4gt4-v0_72  2.0530784434834195  2.0453229787866576
4gt4-v0_73  2.2528530309798933  2.1492191126553797
alu-v3_34  1.380211241711606  0.7781512503836436
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.3222192947339193
4gt4-v0_79  2.0211892990699383  1.255272505103306
mod10_171  2.03342375548695  1.7993405494535817
4mod7-v1_96  1.8573324964312685  1.3222192947339193
ex2_227  2.439332693830263  2.0791812460476247
mod10_176  1.8920946026904804  1.8750612633917
rd73_252  3.3653007486379876  3.1370374547895126
max46_240  4.073498398717262  3.8289175616166857
cycle10_2_110  3.422917980767662  3.3289908554494287
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  0.7781512503836436
sqrt8_260  3.118595365223762  2.9809119377768436
urf4_187  5.350302301751758  5.218296498725318
sqn_258  3.6492374723496073  3.5200903281128424
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  0.7781512503836436
f2_232  2.720159303405957  2.184691430817599
radd_250  3.1476763242410986  2.9273703630390235
ham15_107  3.586362223307866  3.413634997198556
4gt12-v0_86  2.0644579892269186  0.9542425094393249
4gt12-v0_87  2.0492180226701815  0.7781512503836436
alu-v1_29  1.2304489213782739  0.7781512503836436
4gt12-v0_88  1.9344984512435677  1.4313637641589874
ham7_104  2.173186268412274  1.7323937598229686
C17_204  2.311753861055754  2.089905111439398
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.7075701760979363
rd73_140  2.0170333392987803  1.7075701760979363
sao2_257  4.226960593532453  4.084897858461355
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  3.7939300067726847
rd53_131  2.3010299956639813  2.100370545117563
rd53_133  2.4082399653118496  2.385606273598312
urf5_280  4.375919543704649  4.310650836478306
square_root_7  3.4898179083014504  3.2920344359947364
rd53_135  2.1271047983648077  1.968482948553935
sys6-v0_111  1.9912260756924949  1.5185139398778875
rd53_138  1.7781512503836436  1.591064607026499
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.8360074591255313
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  1.7781512503836436
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.374748346010104
urf2_152  4.546666025070184  4.488818542833805
urf5_158  4.856922135608565  4.70333437544377
urf2_277  4.002856926061121  3.9265996539070276
4mod5-bdd_287  1.4913616938342726  1.255272505103306
life_238  3.9912260756924947  3.7393349601960795
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.0791812460476249
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.710878617685173
0example  0.9542425094393249  0.7781512503836436
alu-v4_36  1.7075701760979363  1.380211241711606
alu-v4_37  1.255272505103306  0.7781512503836436
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.5563025007672873
one-two-three-v0_97  2.1072099696478683  2.110589710299249
9symml_195  4.182756931040399  3.9469432706978256
one-two-three-v3_101  1.505149978319906  0.9542425094393249
sym10_262  4.448458964362637  4.289900961728627
rd32_270  1.5563025007672873  1.5185139398778875
dc1_220  2.9206450014067875  2.5705429398818973
rd53_251  2.751279103983342  2.3636119798921444
rd53_130  2.651278013998144  2.45484486000851
cm42a_207  2.8870543780509568  2.7075701760979363
rd53_311  2.093421685162235  1.8573324964312685
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  1.7993405494535817
4_49_16  1.99563519459755  1.7781512503836436
hwb5_53  2.776701183988411  2.727541257028556
dc2_222  3.6160551949765862  3.456214155357989
ex3_229  2.2430380486862944  1.5185139398778875
rd84_142  2.187520720836463  1.7323937598229686
alu-v2_32  1.8573324964312685  1.8750612633917
z4_268  3.1280760126687155  2.9740509027928774
4gt10-v1_81  1.8195439355418688  1.4771212547196624
alu-v2_31  2.296665190261531  2.0681858617461617
alu-v2_30  2.3483048630481607  2.290034611362518
sym6_145  3.230704313612569  2.9242792860618816
sf_276  2.526339277389844  1.380211241711606
decod24-v1_41  1.5797835966168101  1.4313637641589874
sf_274  2.526339277389844  1.380211241711606
alu-v2_33  1.2304489213782739  0.7781512503836436
4gt4-v1_74  2.0755469613925306  1.4313637641589874
co14_215  3.8943160626844384  3.782042416620554
cnt3-5_180  2.3324384599156054  1.9822712330395684
cm152a_212  2.7259116322950483  2.4899584794248346
cnt3-5_179  1.9294189257142926  1.3222192947339193
sym6_316  2.089905111439398  1.7781512503836436
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.4313637641589874
mlp4_245  3.9155053617543767  3.739809599021359
alu-v0_26  1.5797835966168101  0.9542425094393249
alu-bdd_288  1.5797835966168101  1.4313637641589874
alu-v0_27  1.2304489213782739  0.7781512503836436
qft_16  2.380211241711606  1.0791812460476249
hwb8_113  4.482473391205879  4.289165152649889
urf1_149  4.907830403219651  4.843095676422261
plus63mod4096_163  4.7507320413412115  4.664811148244847
urf3_155  5.267819165985815  5.180610385295811
urf3_279  4.780893108687079  4.632183873943584
4gt13_91  1.6901960800285136  0.7781512503836436
4gt5_77  1.7634279935629373  1.5185139398778875
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.754432433893692
4gt5_76  1.662757831681574  1.380211241711606
4gt5_75  1.5797835966168101  0.9542425094393249
one-two-three-v1_99  1.7708520116421442  1.5185139398778875
4gt12-v1_89  2.0  1.0791812460476249
4gt13_90  1.724275869600789  0.9542425094393249
plus63mod8192_164  4.9130982661594285  4.831172040330429
pm1_249  2.8870543780509568  2.7075701760979363
sym9_193  4.182756931040399  3.9469432706978256
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.327338496518052
misex1_241  3.322219294733919  2.9469432706978256
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.7323937598229686
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.591064607026499
ground_state_estimation_10  5.188109720902201  4.431797841638306
adr4_197  3.1755118133634475  3.024895960107485
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.1547282074401557
mini-alu_167  2.100370545117563  1.5185139398778875
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.6812412373755872
clip_206  4.169439298978941  4.002036402259529
cm82a_208  2.45178643552429  2.0211892990699383
cm85a_209  3.6977522741677546  3.477555332198981
rd84_253  3.7752462597402365  3.596707029681446
mod8-10_178  2.1818435879447726  1.7558748556724915
mod8-10_177  2.292256071356476  2.1760912590556813
dist_223  4.220735530213102  4.082749476727281
majority_239  2.4265112613645754  2.2013971243204513
inc_237  3.6661434272915585  3.4216039268698313
qft_10  1.954242509439325  1.255272505103306
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  1.3222192947339193
urf6_160  4.876102321377793  4.781633324343898
con1_216  2.6180480967120925  2.357934847000454

==> charts/SABRE.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.9084850188786497
4mod5-v0_19 1.2041199826559248 1.380211241711606
4mod5-v0_18 1.4913616938342726 1.591064607026499
mod5d2_64 1.3979400086720377 1.5185139398778875
alu-v3_35 1.255272505103306 1.380211241711606
4gt4-v0_72 2.0530784434834195 1.9084850188786497
4gt4-v0_73 2.2528530309798933 2.1583624920952498
alu-v3_34 1.380211241711606 1.1760912590556813
3_17_13 1.2304489213782739 0.0
4gt4-v0_78 2.037426497940624 1.7781512503836436
4gt4-v0_79 2.0211892990699383 1.7075701760979363
mod10_171 2.03342375548695 1.7323937598229686
4mod7-v1_96 1.8573324964312685 1.7075701760979363
ex2_227 2.439332693830263 2.184691430817599
mod10_176 1.8920946026904804 1.99563519459755
rd73_252 3.3653007486379876 3.256717745977487
max46_240 4.073498398717262 3.879210605291759
cycle10_2_110 3.422917980767662 3.2638726768652235
4mod5-v0_20 1.0 1.1760912590556813
0410184_169 2.0170333392987803 0.9542425094393249
sqrt8_260 3.118595365223762 3.1245042248342823
sqn_258 3.6492374723496073 3.450249108319361
aj-e11_165 1.8388490907372552 1.7781512503836436
alu-v1_28 1.255272505103306 0.47712125471966244
f2_232 2.720159303405957 2.673020907128896
radd_250 3.1476763242410986 2.8887409606828927
ham15_107 3.586362223307866 3.380211241711606
4gt12-v0_86 2.0644579892269186 2.1931245983544616
4gt12-v0_87 2.0492180226701815 1.8573324964312685
alu-v1_29 1.2304489213782739 0.9542425094393249
4gt12-v0_88 1.9344984512435677 1.954242509439325
ham7_104 2.173186268412274 2.12057393120585
C17_204 2.311753861055754 2.290034611362518
xor5_254 0.6989700043360189 0.9542425094393249
hwb4_49 2.0293837776852097 1.7323937598229686
rd73_140 2.0170333392987803 2.100370545117563
decod24-v0_38 1.3617278360175928 1.5185139398778875
sym9_148 3.973497308732063 3.673020907128896
rd53_131 2.3010299956639813 2.03342375548695
rd53_133 2.4082399653118496 2.184691430817599
urf5_280 4.375919543704649 4.2270893382290655
square_root_7 3.4898179083014504 3.1646502159342966
rd53_135 2.1271047983648077 1.8573324964312685
sys6-v0_111 1.9912260756924949 2.0453229787866576
rd53_138 1.7781512503836436 1.7323937598229686
decod24-v2_43 1.3424226808222062 0.9542425094393249
rd32-v0_66 1.2041199826559248 0.9542425094393249
sym9_146 2.1702617153949575 2.1931245983544616
graycode6_47 0.6989700043360189 0.7781512503836436
4gt13-v1_93 1.4771212547196624 1.255272505103306
wim_266 2.630427875025024 2.526339277389844
urf2_277 4.002856926061121 3.884512159190394
4mod5-bdd_287 1.4913616938342726 1.4313637641589874
life_238 3.9912260756924947 3.8472641017707647
ham3_102 1.0413926851582251 1.1760912590556813
ex-1_166 0.9542425094393249 1.0791812460476249
4gt4-v0_80 1.8976270912904414 1.968482948553935
mod5mils_65 1.2041199826559248 0.9542425094393249
root_255 3.874655732598101 3.7311857076340003
0example 0.9542425094393249 0.7781512503836436
alu-v4_36 1.7075701760979363 1.8573324964312685
alu-v4_37 1.255272505103306 1.3222192947339193
ex1_226 0.6989700043360189 0.7781512503836436
one-two-three-v0_98 1.8129133566428555 1.8920946026904804
one-two-three-v0_97 2.1072099696478683 2.2095150145426308
9symml_195 4.182756931040399 4.042851042550789
one-two-three-v3_101 1.505149978319906 1.380211241711606
rd32_270 1.5563025007672873 0.7781512503836436
dc1_220 2.9206450014067875 2.6532125137753435
rd53_251 2.751279103983342 2.5809249756756194
rd53_130 2.651278013998144 2.436162647040756
cm42a_207 2.8870543780509568 2.8055008581584002
rd53_311 2.093421685162235 2.1398790864012365
4mod5-v1_24 1.2041199826559248 0.47712125471966244
mod5adder_127 2.3783979009481375 2.130333768495006
4_49_16 1.99563519459755 1.8573324964312685
hwb5_53 2.776701183988411 2.694605198933569
dc2_222 3.6160551949765862 3.3703280077795106
ex3_229 2.2430380486862944 2.225309281725863
rd84_142 2.187520720836463 2.0453229787866576
alu-v2_32 1.8573324964312685 2.0086001717619175
z4_268 3.1280760126687155 2.9304395947667
4gt10-v1_81 1.8195439355418688 1.9242792860618816
alu-v2_31 2.296665190261531 2.369215857410143
alu-v2_30 2.3483048630481607 2.2405492482826
sym6_145 3.230704313612569 3.117602691690084
sf_276 2.526339277389844 2.5809249756756194
decod24-v1_41 1.5797835966168101 1.3222192947339193
sf_274 2.526339277389844 2.6444385894678386
alu-v2_33 1.2304489213782739 0.47712125471966244
4gt4-v1_74 2.0755469613925306 1.6812412373755872
co14_215 3.8943160626844384 3.80222623769107
cnt3-5_180 2.3324384599156054 2.3636119798921444
cm152a_212 2.7259116322950483 2.48572142648158
cnt3-5_179 1.9294189257142926 1.7993405494535817
sym6_316 2.089905111439398 2.0453229787866576
4mod5-v1_22 1.0413926851582251 0.7781512503836436
4mod5-v1_23 1.505149978319906 1.255272505103306
mini_alu_305 1.8864907251724818 1.8573324964312685
mlp4_245 3.9155053617543767 3.7867514221455614
alu-v0_26 1.5797835966168101 1.5563025007672873
alu-bdd_288 1.5797835966168101 1.4771212547196624
alu-v0_27 1.2304489213782739 1.0791812460476249
qft_16 2.380211241711606 2.56702636615906
hwb8_113 4.482473391205879 4.281669563107719
4gt13_91 1.6901960800285136 1.8573324964312685
4gt5_77 1.7634279935629373 1.5185139398778875
4gt13_92 1.4771212547196624 1.0791812460476249
4gt5_76 1.662757831681574 1.5563025007672873
4gt5_75 1.5797835966168101 1.6812412373755872
one-two-three-v1_99 1.7708520116421442 1.7993405494535817
4gt12-v1_89 2.0 1.5563025007672873
4gt13_90 1.724275869600789 1.6812412373755872
pm1_249 2.8870543780509568 2.678518379040114
sym9_193 4.182756931040399 4.055187138555754
ising_model_10 1.954242509439325 0.0
ising_model_13 2.0791812460476247 1.5563025007672873
urf1_278 4.426381116178733 4.243831461981921
misex1_241 3.322219294733919 2.921166050637739
4gt11_84 0.9542425094393249 1.0791812460476249
mod5d1_63 1.1139433523068367 0.0
4gt11_83 1.146128035678238 0.47712125471966244
ising_model_16 2.1760912590556813 0.0
squar5_261 2.9390197764486663 2.784617292632875
4gt11_82 1.255272505103306 1.0791812460476249
decod24-v3_45 1.806179973983887 1.9084850188786497
adr4_197 3.1755118133634475 3.035829825252828
rd32-v1_68 1.2041199826559248 1.255272505103306
hwb6_56 3.470116353151004 3.2860071220794747
mini-alu_167 2.100370545117563 1.99563519459755
one-two-three-v2_100 1.505149978319906 1.4771212547196624
4mod7-v0_94 1.8573324964312685 1.591064607026499
cm82a_208 2.45178643552429 2.2833012287035497
cm85a_209 3.6977522741677546 3.491221576239283
rd84_253 3.7752462597402365 3.6058435390580894
mod8-10_178 2.1818435879447726 1.8573324964312685
mod8-10_177 2.292256071356476 2.1583624920952498
dist_223 4.220735530213102 4.042614884588525
majority_239 2.4265112613645754 2.380211241711606
inc_237 3.6661434272915585 3.4497868469857735
qft_10 1.954242509439325 1.9822712330395684
miller_11 1.3617278360175928 1.5563025007672873
decod24-bdd_294 1.505149978319906 1.380211241711606
con1_216 2.6180480967120925 2.6414741105040997

==> charts/cca.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.9084850188786497
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.1760912590556813
mod5d2_64  1.3979400086720377  1.0791812460476249
alu-v3_35  1.255272505103306  1.0791812460476249
4gt4-v0_72  2.0530784434834195  1.4313637641589874
4gt4-v0_73  2.2528530309798933  1.954242509439325
alu-v3_34  1.380211241711606  0.7781512503836436
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.255272505103306
4gt4-v0_79  2.0211892990699383  1.7075701760979363
mod10_171  2.03342375548695  1.7781512503836436
4mod7-v1_96  1.8573324964312685  1.5563025007672873
ex2_227  2.439332693830263  2.0569048513364727
mod10_176  1.8920946026904804  1.6232492903979006
rd73_252  3.3653007486379876  3.2214142378423385
max46_240  4.073498398717262  4.032699327492617
cycle10_2_110  3.422917980767662  3.4437322414015967
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.5185139398778875
sqrt8_260  3.118595365223762  2.979548374704095
urf4_187  5.350302301751758  5.169959364688848
sqn_258  3.6492374723496073  3.5449357658815024
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  1.0791812460476249
f2_232  2.720159303405957  2.4265112613645754
radd_250  3.1476763242410986  3.0086001717619175
ham15_107  3.586362223307866  3.5691397254724593
4gt12-v0_86  2.0644579892269186  1.7558748556724915
4gt12-v0_87  2.0492180226701815  1.7323937598229686
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  0.9542425094393249
ham7_104  2.173186268412274  1.8750612633917
C17_204  2.311753861055754  1.9822712330395684
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.6532125137753437
rd73_140  2.0170333392987803  1.5563025007672873
sao2_257  4.226960593532453  4.1801545594533485
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  3.8304603500309673
rd53_131  2.3010299956639813  2.0086001717619175
rd53_133  2.4082399653118496  2.0681858617461617
urf5_280  4.375919543704649  4.306038816336349
square_root_7  3.4898179083014504  3.596377143997599
rd53_135  2.1271047983648077  1.8750612633917
sys6-v0_111  1.9912260756924949  1.5185139398778875
rd53_138  1.7781512503836436  0.9542425094393249
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.9256729939212405
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  1.7323937598229686
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.296665190261531
urf2_152  4.546666025070184  4.4547534199656615
urf5_158  4.856922135608565  4.795873068576775
urf2_277  4.002856926061121  3.97570746353718
4mod5-bdd_287  1.4913616938342726  0.7781512503836436
life_238  3.9912260756924947  3.9312035254507522
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.4771212547196624
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.760196229455134
0example  0.9542425094393249  0.0
alu-v4_36  1.7075701760979363  1.380211241711606
alu-v4_37  1.255272505103306  1.0791812460476249
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.5185139398778875
one-two-three-v0_97  2.1072099696478683  1.8388490907372552
9symml_195  4.182756931040399  4.207984246766157
one-two-three-v3_101  1.505149978319906  1.0791812460476249
sym10_262  4.448458964362637  4.42298357920928
rd32_270  1.5563025007672873  0.7781512503836436
dc1_220  2.9206450014067875  2.6532125137753435
rd53_251  2.751279103983342  2.552668216112193
rd53_130  2.651278013998144  2.3961993470957363
cm42a_207  2.8870543780509568  2.597695185925512
rd53_311  2.093421685162235  1.7558748556724915
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  2.1398790864012365
4_49_16  1.99563519459755  1.6812412373755872
hwb5_53  2.776701183988411  2.459392487759231
dc2_222  3.6160551949765862  3.5559404378185113
ex3_229  2.2430380486862944  1.3222192947339193
rd84_142  2.187520720836463  1.5185139398778875
alu-v2_32  1.8573324964312685  1.7075701760979363
z4_268  3.1280760126687155  2.972665592266111
4gt10-v1_81  1.8195439355418688  1.6532125137753437
alu-v2_31  2.296665190261531  2.167317334748176
alu-v2_30  2.3483048630481607  1.9242792860618816
sym6_145  3.230704313612569  2.8555191556678
sf_276  2.526339277389844  1.99563519459755
decod24-v1_41  1.5797835966168101  0.9542425094393249
sf_274  2.526339277389844  1.7323937598229686
alu-v2_33  1.2304489213782739  1.0791812460476249
4gt4-v1_74  2.0755469613925306  1.4313637641589874
co14_215  3.8943160626844384  3.84279639517558
cnt3-5_180  2.3324384599156054  1.9395192526186185
cm152a_212  2.7259116322950483  2.3909351071033793
cnt3-5_179  1.9294189257142926  1.0791812460476249
sym6_316  2.089905111439398  1.6232492903979006
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.0791812460476249
mlp4_245  3.9155053617543767  3.910891088644528
alu-v0_26  1.5797835966168101  1.4313637641589874
alu-bdd_288  1.5797835966168101  1.380211241711606
alu-v0_27  1.2304489213782739  1.0791812460476249
qft_16  2.380211241711606  0.47712125471966244
hwb8_113  4.482473391205879  4.522913487449221
urf1_149  4.907830403219651  4.832515299342833
plus63mod4096_163  4.7507320413412115  4.71754568780327
urf3_155  5.267819165985815  5.2560390817445075
urf3_279  4.780893108687079  4.7880481100913554
4gt13_91  1.6901960800285136  1.3222192947339193
4gt5_77  1.7634279935629373  1.5185139398778875
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.9533585449907305
4gt5_76  1.662757831681574  1.4313637641589874
4gt5_75  1.5797835966168101  1.4771212547196624
one-two-three-v1_99  1.7708520116421442  1.4771212547196624
4gt12-v1_89  2.0  1.5185139398778875
4gt13_90  1.724275869600789  1.3222192947339193
plus63mod8192_164  4.9130982661594285  4.923782665673971
pm1_249  2.8870543780509568  2.597695185925512
sym9_193  4.182756931040399  4.142326883154263
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.3870515144724935
misex1_241  3.322219294733919  3.0236639181977933
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.6201360549737576
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
ground_state_estimation_10  5.188109720902201  4.623745343543668
adr4_197  3.1755118133634475  3.1095785469043866
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.2581581933407944
mini-alu_167  2.100370545117563  1.9084850188786497
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.591064607026499
clip_206  4.169439298978941  4.142983554922818
cm82a_208  2.45178643552429  1.9084850188786497
cm85a_209  3.6977522741677546  3.6303261548039467
rd84_253  3.7752462597402365  3.725094521081469
mod8-10_178  2.1818435879447726  1.591064607026499
mod8-10_177  2.292256071356476  1.8750612633917
dist_223  4.220735530213102  4.167848798590029
majority_239  2.4265112613645754  1.954242509439325
inc_237  3.6661434272915585  3.570893036218392
qft_10  1.954242509439325  0.7781512503836436
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  0.9542425094393249
urf6_160  4.876102321377793  4.888134545203536
con1_216  2.6180480967120925  2.296665190261531

==> charts/delta_forw.dat <==
name x y label
impori1_forw_7.00000_delta_4.000 4.0000 6.00000 5.589853577020718
impori1_forw_7.00000_delta_4.030 4.0300 6.00000 5.59697515204546
impori1_forw_7.00000_delta_4.060 4.0600 6.00000 5.593407918274293
impori1_forw_7.00000_delta_4.090 4.0900 6.00000 5.59151314628574
impori1_forw_7.00000_delta_4.120 4.1200 6.00000 5.591902320993065
impori1_forw_7.00000_delta_4.150 4.1500 6.00000 5.6057283577147485
impori1_forw_7.00000_delta_4.180 4.1800 6.00000 5.602492984154374
impori1_forw_7.00000_delta_4.210 4.2100 6.00000 5.588568606720917
impori1_forw_7.00000_delta_4.240 4.2400 6.00000 5.59530438443742
impori1_forw_7.00000_delta_4.270 4.2700 6.00000 5.5928704078897615
impori1_forw_7.00000_delta_4.300 4.3000 6.00000 5.595458743019651
impori1_forw_7.00000_delta_4.330 4.3300 6.00000 5.598651554059919
impori1_forw_7.00000_delta_4.360 4.3600 6.00000 5.606213634855707
impori1_forw_7.00000_delta_4.390 4.3900 6.00000 5.578886652941127
impori1_forw_7.00000_delta_4.420 4.4200 6.00000 5.59251317751594
impori1_forw_7.00000_delta_4.450 4.4500 6.00000 5.594504148612583
impori1_forw_7.00000_delta_4.480 4.4800 6.00000 5.5914274810287425
impori1_forw_7.00000_delta_4.510 4.5100 6.00000 5.599116378820402
impori1_forw_7.00000_delta_4.540 4.5400 6.00000 5.597728085776436
impori1_forw_7.00000_delta_4.570 4.5700 6.00000 5.60767801102575
impori1_forw_7.00000_delta_4.600 4.6000 6.00000 5.573813486832485
impori1_forw_7.00000_delta_4.630 4.6300 6.00000 5.592949136554765
impori1_forw_7.00000_delta_4.660 4.6600 6.00000 5.591277247899569
impori1_forw_7.00000_delta_4.690 4.6900 6.00000 5.594083019091813
impori1_forw_7.00000_delta_4.720 4.7200 6.00000 5.591891206554043
impori1_forw_7.00000_delta_4.750 4.7500 6.00000 5.601055610567848
impori1_forw_7.00000_delta_4.780 4.7800 6.00000 5.607121399834546
impori1_forw_7.00000_delta_4.810 4.8100 6.00000 5.573140920601806
impori1_forw_7.00000_delta_4.840 4.8400 6.00000 5.583441366825302
impori1_forw_7.00000_delta_4.870 4.8700 6.00000 5.5853749901868746
impori1_forw_7.00000_delta_4.900 4.9000 6.00000 5.594035464383199
impori1_forw_7.00000_delta_4.930 4.9300 6.00000 5.604391312821194
impori1_forw_7.00000_delta_4.960 4.9600 6.00000 5.604234695674731
impori1_forw_7.00000_delta_4.990 4.9900 6.00000 5.610753824348361
impori1_forw_7.00000_delta_5.020 5.0200 6.00000 5.5711600866138244
impori1_forw_7.00000_delta_5.050 5.0500 6.00000 5.609389484864504
impori1_forw_7.00000_delta_5.080 5.0800 6.00000 5.608529242637864
impori1_forw_7.00000_delta_5.110 5.1100 6.00000 5.58667730456471
impori1_forw_7.00000_delta_5.140 5.1400 6.00000 5.585132346443589
impori1_forw_7.00000_delta_5.170 5.1700 6.00000 5.585472009738158
impori1_forw_7.00000_delta_5.200 5.2000 6.00000 5.594304135374734
impori1_forw_7.00000_delta_5.230 5.2300 6.00000 5.603429115785035
impori1_forw_7.00000_delta_5.260 5.2600 6.00000 5.607506492103316
impori1_forw_7.00000_delta_5.290 5.2900 6.00000 5.577955718556251
impori1_forw_7.00000_delta_5.320 5.3200 6.00000 5.589758648410345
impori1_forw_7.00000_delta_5.350 5.3500 6.00000 5.591698881719829
impori1_forw_7.00000_delta_5.380 5.3800 6.00000 5.5887847117912495
impori1_forw_7.00000_delta_5.410 5.4100 6.00000 5.576394337811833
impori1_forw_7.00000_delta_5.440 5.4400 6.00000 5.59548630127994
impori1_forw_7.00000_delta_5.470 5.4700 6.00000 5.593344781437916
impori1_forw_7.00000_delta_5.500 5.5000 6.00000 5.593587309711294
impori1_forw_7.00000_delta_5.530 5.5300 6.00000 5.609565597579095
impori1_forw_7.00000_delta_5.560 5.5600 6.00000 5.594493100561168
impori1_forw_7.00000_delta_5.590 5.5900 6.00000 5.576742052508772
impori1_forw_7.00000_delta_5.620 5.6200 6.00000 5.588711942299711
impori1_forw_7.00000_delta_5.650 5.6500 6.00000 5.58871642077437
impori1_forw_7.00000_delta_5.680 5.6800 6.00000 5.622274135941747
impori1_forw_7.00000_delta_5.710 5.7100 6.00000 5.592301141070598
impori1_forw_7.00000_delta_5.740 5.7400 6.00000 5.60585645468706
impori1_forw_7.00000_delta_5.770 5.7700 6.00000 5.5913206539196745
impori1_forw_7.00000_delta_5.800 5.8000 6.00000 5.593733425744286
impori1_forw_7.00000_delta_5.830 5.8300 6.00000 5.588202214165662
impori1_forw_7.00000_delta_5.860 5.8600 6.00000 5.609370268247267
impori1_forw_7.00000_delta_5.890 5.8900 6.00000 5.611018733750564
impori1_forw_7.00000_delta_5.920 5.9200 6.00000 5.585938754281659
impori1_forw_7.00000_delta_5.950 5.9500 6.00000 5.596198901483162
impori1_forw_7.00000_delta_5.980 5.9800 6.00000 5.576504899821539
impori3_forw_3.00000_delta_4.360 4.3600 2.00000 5.539260572003813
impori3_forw_3.00000_delta_4.363 4.3630 2.00000 5.545727596960689
impori3_forw_3.00000_delta_4.366 4.3660 2.00000 5.60280958776778
impori3_forw_3.00000_delta_4.369 4.3690 2.00000 5.590758265720333
impori4_forw_4.00000_delta_6.000 6.0000 3.00000 5.581466081693759
impori4_forw_4.00000_delta_6.030 6.0300 3.00000 5.573066642550204
impori4_forw_4.00000_delta_6.060 6.0600 3.00000 5.577803047550368
impori4_forw_4.00000_delta_6.090 6.0900 3.00000 5.57918202517656
impori4_forw_4.00000_delta_6.120 6.1200 3.00000 5.581419402276489
impori4_forw_4.00000_delta_6.150 6.1500 3.00000 5.572639297042813
impori4_forw_4.00000_delta_6.180 6.1800 3.00000 5.568280359461809
impori4_forw_4.00000_delta_6.210 6.2100 3.00000 5.581214408863208
impori4_forw_4.00000_delta_6.240 6.2400 3.00000 5.571015503291668
impori4_forw_4.00000_delta_6.270 6.2700 3.00000 5.552680381053355
impori4_forw_4.00000_delta_6.300 6.3000 3.00000 5.577243560629608
impori4_forw_4.00000_delta_6.330 6.3300 3.00000 5.577243560629608
impori4_forw_4.00000_delta_6.360 6.3600 3.00000 5.696323181849527
impori4_forw_4.00000_delta_6.390 6.3900 3.00000 5.581138081041482
impori4_forw_4.00000_delta_6.420 6.4200 3.00000 5.5820667735879645
impori4_forw_4.00000_delta_6.450 6.4500 3.00000 5.578148489460897
impori4_forw_4.00000_delta_6.480 6.4800 3.00000 5.582564445108415
impori4_forw_4.00000_delta_6.510 6.5100 3.00000 5.5666731376061165
impori4_forw_4.00000_delta_6.540 6.5400 3.00000 5.5694043442805
impori4_forw_4.00000_delta_6.570 6.5700 3.00000 5.5700137590106324
impori4_forw_4.00000_delta_6.600 6.6000 3.00000 5.58062508357827
impori4_forw_4.00000_delta_6.630 6.6300 3.00000 5.575355293227274
impori4_forw_4.00000_delta_6.660 6.6600 3.00000 5.575355293227274
impori4_forw_4.00000_delta_6.690 6.6900 3.00000 5.5570124741551945
impori4_forw_4.00000_delta_6.720 6.7200 3.00000 5.5771101883960394
impori4_forw_4.00000_delta_6.750 6.7500 3.00000 5.698504190930801
impori4_forw_4.00000_delta_6.780 6.7800 3.00000 5.572524259995479
impori4_forw_4.00000_delta_6.810 6.8100 3.00000 5.572524259995479
impori4_forw_4.00000_delta_6.840 6.8400 3.00000 5.571238188221919
impori4_forw_4.00000_delta_6.870 6.8700 3.00000 5.577623906370766
impori4_forw_4.00000_delta_6.900 6.9000 3.00000 5.5819792244172435
impori4_forw_4.00000_delta_6.930 6.9300 3.00000 5.578738891456059
impori4_forw_4.00000_delta_6.960 6.9600 3.00000 5.57000323894809
impori4_forw_4.00000_delta_7.000 7.0000 3.00000 5.577279196274828
impori4_forw_4.00000_delta_7.030 7.0300 3.00000 5.571204384772254
impori4_forw_4.00000_delta_7.060 7.0600 3.00000 5.567937545738608
impori4_forw_4.00000_delta_7.090 7.0900 3.00000 5.571781014168706
impori4_forw_4.00000_delta_7.120 7.1200 3.00000 5.585296004781168
impori4_forw_4.00000_delta_7.150 7.1500 3.00000 5.587714331629753
impori4_forw_4.00000_delta_7.180 7.1800 3.00000 5.587714331629753
impori4_forw_4.00000_delta_7.210 7.2100 3.00000 5.557042583187053
impori4_forw_4.00000_delta_7.240 7.2400 3.00000 5.577664104732127
impori4_forw_4.00000_delta_7.270 7.2700 3.00000 5.701797591014744
impori4_forw_4.00000_delta_7.300 7.3000 3.00000 5.577877667905171
impori4_forw_4.00000_delta_7.330 7.3300 3.00000 5.577877667905171
impori4_forw_4.00000_delta_7.360 7.3600 3.00000 5.574888586871326
impori4_forw_4.00000_delta_7.390 7.3900 3.00000 5.5730503925328385
impori4_forw_4.00000_delta_7.420 7.4200 3.00000 5.571191562085795
impori4_forw_4.00000_delta_7.450 7.4500 3.00000 5.57898055271794
impori4_forw_4.00000_delta_7.480 7.4800 3.00000 5.5711892306475805
impori4_forw_4.00000_delta_7.510 7.5100 3.00000 5.585398683007659
impori4_forw_4.00000_delta_7.540 7.5400 3.00000 5.585398683007659
impori4_forw_4.00000_delta_7.570 7.5700 3.00000 5.584261098242931
impori4_forw_4.00000_delta_7.600 7.6000 3.00000 5.554865748658767
impori4_forw_4.00000_delta_7.630 7.6300 3.00000 5.57686518267618
impori4_forw_4.00000_delta_7.660 7.6600 3.00000 5.57686518267618
impori4_forw_4.00000_delta_7.690 7.6900 3.00000 5.696170222631216
impori4_forw_4.00000_delta_7.720 7.7200 3.00000 5.572757788199528
impori4_forw_4.00000_delta_7.750 7.7500 3.00000 5.572757788199528
impori4_forw_4.00000_delta_7.780 7.7800 3.00000 5.57001492789074
impori4_forw_4.00000_delta_7.810 7.8100 3.00000 5.57001492789074
impori4_forw_4.00000_delta_7.840 7.8400 3.00000 5.579934430609295
impori4_forw_4.00000_delta_7.870 7.8700 3.00000 5.57000908345874
impori4_forw_4.00000_delta_7.900 7.9000 3.00000 5.579006886814732
impori4_forw_4.00000_delta_7.930 7.9300 3.00000 5.582206588257308
impori4_forw_4.00000_delta_7.960 7.9600 3.00000 5.583010501091929
impori4_forw_4.00000_delta_7.990 7.9900 3.00000 5.548291122544448
impori4_forw_4.00000_delta_8.000 8.0000 3.00000 5.579471478188315
impori4_forw_4.00000_delta_8.030 8.0300 3.00000 5.569530742373571
impori4_forw_4.00000_delta_8.060 8.0600 3.00000 5.555041217023105
impori4_forw_4.00000_delta_8.090 8.0900 3.00000 5.576861730904119
impori4_forw_4.00000_delta_8.120 8.1200 3.00000 5.5782024041024485
impori4_forw_4.00000_delta_8.150 8.1500 3.00000 5.569613817379219
impori4_forw_4.00000_delta_8.180 8.1800 3.00000 5.58147518928777
impori4_forw_4.00000_delta_8.210 8.2100 3.00000 5.578756075607317
impori4_forw_4.00000_delta_8.240 8.2400 3.00000 5.582611001621358
impori4_forw_4.00000_delta_8.270 8.2700 3.00000 5.57934107659928
impori4_forw_4.00000_delta_8.300 8.3000 3.00000 5.70305567716422
impori4_forw_4.00000_delta_8.330 8.3300 3.00000 5.577244710212192
impori4_forw_4.00000_delta_8.360 8.3600 3.00000 5.693257234977155
impori4_forw_4.00000_delta_8.390 8.3900 3.00000 5.550365348296342
impori4_forw_4.00000_delta_8.420 8.4200 3.00000 5.575082723701432
impori4_forw_4.00000_delta_8.450 8.4500 3.00000 5.584873753459825
impori4_forw_4.00000_delta_8.480 8.4800 3.00000 5.57686518267618
impori4_forw_4.00000_delta_8.510 8.5100 3.00000 5.578929024866263
impori4_forw_4.00000_delta_8.540 8.5400 3.00000 5.57978359661681
impori4_forw_4.00000_delta_8.570 8.5700 3.00000 5.696778244614735
impori4_forw_4.00000_delta_8.600 8.6000 3.00000 5.551285276415389
impori4_forw_4.00000_delta_8.630 8.6300 3.00000 5.581224660832246
impori4_forw_4.00000_delta_8.660 8.6600 3.00000 5.5780498198065125
impori4_forw_4.00000_delta_8.690 8.6900 3.00000 5.577563027482414
impori4_forw_4.00000_delta_8.720 8.7200 3.00000 5.5778087880328755
impori4_forw_4.00000_delta_8.750 8.7500 3.00000 5.700855088240899
impori4_forw_4.00000_delta_8.780 8.7800 3.00000 5.5744098074965756
impori4_forw_4.00000_delta_8.810 8.8100 3.00000 5.559480496389113
impori4_forw_4.00000_delta_8.840 8.8400 3.00000 5.584488401476475
impori4_forw_4.00000_delta_8.870 8.8700 3.00000 5.576862881497854
impori4_forw_4.00000_delta_8.900 8.9000 3.00000 5.577290691020525
impori4_forw_4.00000_delta_8.930 8.9300 3.00000 5.574305655142989
impori4_forw_4.00000_delta_8.960 8.9600 3.00000 5.7018260675024175
impori4_forw_4.00000_delta_8.990 8.9900 3.00000 5.556351959266949
impori4_forw_4.00000_delta_9.000 9.0000 3.00000 5.572835603037555
impori4_forw_4.00000_delta_9.030 9.0300 3.00000 5.578120955998383
impori4_forw_4.00000_delta_9.060 9.0600 3.00000 5.578489071678484
impori4_forw_4.00000_delta_9.090 9.0900 3.00000 5.577923581751635
impori4_forw_4.00000_delta_9.120 9.1200 3.00000 5.700570466923894
impori4_forw_4.00000_delta_9.150 9.1500 3.00000 5.555889724909888
impori4_forw_4.00000_delta_9.180 9.1800 3.00000 5.572561447020498
impori4_forw_4.00000_delta_9.210 9.2100 3.00000 5.584495184819331
impori4_forw_4.00000_delta_9.240 9.2400 3.00000 5.576860580307335
impori4_forw_4.00000_delta_9.270 9.2700 3.00000 5.578927879733451
impori4_forw_4.00000_delta_9.300 9.3000 3.00000 5.574305655142989
impori4_forw_4.00000_delta_9.330 9.3300 3.00000 5.701823478807967
impori4_forw_4.00000_delta_9.360 9.3600 3.00000 5.564660147393229
impori4_forw_4.00000_delta_9.390 9.3900 3.00000 5.572835603037555
impori4_forw_4.00000_delta_9.420 9.4200 3.00000 5.577612420441223
impori4_forw_4.00000_delta_9.450 9.4500 3.00000 5.576835266406835
impori4_forw_4.00000_delta_9.480 9.4800 3.00000 5.578651814638192
impori4_forw_4.00000_delta_9.510 9.5100 3.00000 5.699478699431677
impori4_forw_4.00000_delta_9.540 9.5400 3.00000 5.572430116105044
impori4_forw_4.00000_delta_9.570 9.5700 3.00000 5.5563193896687455
impori4_forw_4.00000_delta_9.600 9.6000 3.00000 5.571792655361358
impori4_forw_4.00000_delta_9.630 9.6300 3.00000 5.576867483842313
impori4_forw_4.00000_delta_9.660 9.6600 3.00000 5.577290691020525
impori4_forw_4.00000_delta_9.690 9.6900 3.00000 5.573405432964527
impori4_forw_4.00000_delta_9.720 9.7200 3.00000 5.700532387921663
impori4_forw_4.00000_delta_9.750 9.7500 3.00000 5.549548854329677
impori4_forw_4.00000_delta_9.780 9.7800 3.00000 5.570194897890525
impori4_forw_4.00000_delta_9.810 9.8100 3.00000 5.571087800969498
impori4_forw_4.00000_delta_9.840 9.8400 3.00000 5.5803112865614075
impori4_forw_4.00000_delta_9.870 9.8700 3.00000 5.578961087359175
impori4_forw_4.00000_delta_9.900 9.9000 3.00000 5.57603020559133
impori4_forw_4.00000_delta_9.930 9.9300 3.00000 5.697601560202891
impori4_forw_4.00000_delta_9.960 9.9600 3.00000 5.559444567562504
impori4_forw_4.00000_delta_9.990 9.9900 3.00000 5.571113452091456
impori6_forw_6.00000_delta_4.000 4.0000 5.00000 5.575717684272844
impori6_forw_6.00000_delta_4.030 4.0300 5.00000 5.587303412359201
impori6_forw_6.00000_delta_4.060 4.0600 5.00000 5.599488972943993
impori6_forw_6.00000_delta_4.090 4.0900 5.00000 5.5951014296859265
impori6_forw_6.00000_delta_4.120 4.1200 5.00000 5.613121627627664
impori6_forw_6.00000_delta_4.150 4.1500 5.00000 5.597452746853516
impori6_forw_6.00000_delta_4.180 4.1800 5.00000 5.596637774470216
impori6_forw_6.00000_delta_4.210 4.2100 5.00000 5.569537763411332
impori6_forw_6.00000_delta_4.240 4.2400 5.00000 5.592579764460985
impori6_forw_6.00000_delta_4.270 4.2700 5.00000 5.595907174138342
impori6_forw_6.00000_delta_4.300 4.3000 5.00000 5.596422243159811
impori6_forw_6.00000_delta_4.360 4.3600 5.00000 5.587667196702915
impori6_forw_6.00000_delta_4.390 4.3900 5.00000 5.595176445752039
impori6_forw_6.00000_delta_4.420 4.4200 5.00000 5.616359966734068
impori6_forw_6.00000_delta_4.450 4.4500 5.00000 5.6194429222197755
impori6_forw_6.00000_delta_4.480 4.4800 5.00000 5.59764692830205
impori6_forw_6.00000_delta_4.510 4.5100 5.00000 5.562602114778459
impori6_forw_6.00000_delta_4.540 4.5400 5.00000 5.590540910873103
impori6_forw_6.00000_delta_4.570 4.5700 5.00000 5.59102674380581
impori6_forw_6.00000_delta_4.600 4.6000 5.00000 5.59887035709745
impori6_forw_6.00000_delta_4.630 4.6300 5.00000 5.6134189450345735
impori6_forw_6.00000_delta_4.660 4.6600 5.00000 5.5971948010937
impori6_forw_6.00000_delta_4.690 4.6900 5.00000 5.595464254811608
impori6_forw_6.00000_delta_4.720 4.7200 5.00000 5.595120184917264
impori6_forw_6.00000_delta_4.750 4.7500 5.00000 5.616449255870969
impori6_forw_6.00000_delta_4.780 4.7800 5.00000 5.594052053826453
impori6_forw_6.00000_delta_4.810 4.8100 5.00000 5.563256760646888
impori6_forw_6.00000_delta_4.840 4.8400 5.00000 5.587222529995246
impori6_forw_6.00000_delta_4.870 4.8700 5.00000 5.585612987893478
impori6_forw_6.00000_delta_4.900 4.9000 5.00000 5.603576286200737
impori6_forw_6.00000_delta_4.930 4.9300 5.00000 5.609504766715159
impori6_forw_6.00000_delta_4.960 4.9600 5.00000 5.611280292889226
impori6_forw_6.00000_delta_4.990 4.9900 5.00000 5.599139333738613
impori6_forw_6.00000_delta_5.020 5.0200 5.00000 5.5659245215228506
impori6_forw_6.00000_delta_5.050 5.0500 5.00000 5.582587156226022
impori6_forw_6.00000_delta_5.080 5.0800 5.00000 5.595804747882425
impori6_forw_6.00000_delta_5.110 5.1100 5.00000 5.59473719699271
impori6_forw_6.00000_delta_5.140 5.1400 5.00000 5.6161687211782265
impori6_forw_6.00000_delta_5.170 5.1700 5.00000 5.596308936367483
impori6_forw_6.00000_delta_5.200 5.2000 5.00000 5.594943633022825
impori6_forw_6.00000_delta_5.230 5.2300 5.00000 5.5707857033420805
impori6_forw_6.00000_delta_5.260 5.2600 5.00000 5.5840732854357
impori6_forw_6.00000_delta_5.290 5.2900 5.00000 5.592834919881496
impori6_forw_6.00000_delta_5.320 5.3200 5.00000 5.604544634893151
impori6_forw_6.00000_delta_5.350 5.3500 5.00000 5.608210360080537
impori6_forw_6.00000_delta_5.380 5.3800 5.00000 5.597505414809941
impori6_forw_6.00000_delta_5.410 5.4100 5.00000 5.566899236973812
impori6_forw_6.00000_delta_5.440 5.4400 5.00000 5.565552681399568
impori6_forw_6.00000_delta_5.470 5.4700 5.00000 5.586822390118659
impori6_forw_6.00000_delta_5.500 5.5000 5.00000 5.59473719699271
impori6_forw_6.00000_delta_5.530 5.5300 5.00000 5.611621358951085
impori6_forw_6.00000_delta_5.560 5.5600 5.00000 5.5956967886923925
impori6_forw_6.00000_delta_5.590 5.5900 5.00000 5.5956967886923925
impori6_forw_6.00000_delta_5.620 5.6200 5.00000 5.606407164016501
impori6_forw_6.00000_delta_5.650 5.6500 5.00000 5.5873752951501805
impori6_forw_6.00000_delta_5.680 5.6800 5.00000 5.588312052326564
impori6_forw_6.00000_delta_5.710 5.7100 5.00000 5.602019817230306
impori6_forw_6.00000_delta_5.740 5.7400 5.00000 5.607959798151722
impori6_forw_6.00000_delta_5.770 5.7700 5.00000 5.594421281375505
impori6_forw_6.00000_delta_5.800 5.8000 5.00000 5.61095172374846
impori6_forw_6.00000_delta_5.830 5.8300 5.00000 5.601517870743724
impori6_forw_6.00000_delta_5.860 5.8600 5.00000 5.562366628761267
impori6_forw_6.00000_delta_5.890 5.8900 5.00000 5.594742717949628
impori6_forw_6.00000_delta_5.920 5.9200 5.00000 5.594732780176643
impori6_forw_6.00000_delta_5.950 5.9500 5.00000 5.613180895737396
impori6_forw_6.00000_delta_5.980 5.9800 5.00000 5.594848706714439
imporimore_forw_3.00000_delta_4.900 4.9000 2.00000 5.599549038844799
imporimore_forw_3.00000_delta_4.930 4.9300 2.00000 5.586469151500971
imporimore_forw_3.00000_delta_4.960 4.9600 2.00000 5.544700412838673
imporimore_forw_3.00000_delta_4.990 4.9900 2.00000 5.540199292093593
imporimore_forw_3.00000_delta_5.020 5.0200 2.00000 5.5386591768618345
imporimore_forw_3.00000_delta_5.050 5.0500 2.00000 5.541074770112869
imporimore_forw_3.00000_delta_5.080 5.0800 2.00000 5.591443057786914
imporithin_forw_3.00000_delta_4.720 4.7200 2.00000 5.590898652559323
imporithin_forw_3.00000_delta_4.723 4.7230 2.00000 5.543570181699485
imporithin_forw_3.00000_delta_4.726 4.7260 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.729 4.7290 2.00000 5.54366085755275
imporithin_forw_3.00000_delta_4.732 4.7320 2.00000 5.586897725511218
imporithin_forw_3.00000_delta_4.735 4.7350 2.00000 5.590898652559323
imporithin_forw_3.00000_delta_4.738 4.7380 2.00000 5.543571423962366
imporithin_forw_3.00000_delta_4.741 4.7410 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.744 4.7440 2.00000 5.543655889503081
imporithin_forw_3.00000_delta_4.747 4.7470 2.00000 5.586895476882744
imporithin_forw_3.00000_delta_4.750 4.7500 2.00000 5.590898652559323
imporithin_forw_3.00000_delta_4.753 4.7530 2.00000 5.543570181699485
imporithin_forw_3.00000_delta_4.756 4.7560 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.759 4.7590 2.00000 5.54366085755275
imporithin_forw_3.00000_delta_4.762 4.7620 2.00000 5.586880860513866
imporithin_forw_3.00000_delta_4.765 4.7650 2.00000 5.591109147766183
imporithin_forw_3.00000_delta_4.768 4.7680 2.00000 5.543710534923965
imporithin_forw_3.00000_delta_4.771 4.7710 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.774 4.7740 2.00000 5.543506821580322
imporithin_forw_3.00000_delta_4.777 4.7770 2.00000 5.586880860513866
imporithin_forw_3.00000_delta_4.780 4.7800 2.00000 5.591109147766183
imporithin_forw_3.00000_delta_4.783 4.7830 2.00000 5.543709293058937
imporithin_forw_3.00000_delta_4.786 4.7860 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.789 4.7890 2.00000 5.543511791335514
imporithin_forw_3.00000_delta_4.792 4.7920 2.00000 5.586880860513866
imporithin_forw_3.00000_delta_4.795 4.7950 2.00000 5.591109147766183
imporithin_forw_3.00000_delta_4.798 4.7980 2.00000 5.543710534923965
imporithin_forw_3.00000_delta_4.801 4.8010 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.804 4.8040 2.00000 5.543506821580322
imporithin_forw_3.00000_delta_4.807 4.8070 2.00000 5.586880860513866
imporithin_forw_3.00000_delta_4.810 4.8100 2.00000 5.591109147766183
imporithin_forw_3.00000_delta_4.813 4.8130 2.00000 5.543710534923965
imporithin_forw_3.00000_delta_4.816 4.8160 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.819 4.8190 2.00000 5.543106569615964
imporithin_forw_3.00000_delta_4.822 4.8220 2.00000 5.586473653163144
imporithin_forw_3.00000_delta_4.825 4.8250 2.00000 5.59116481726774
imporithin_forw_3.00000_delta_4.828 4.8280 2.00000 5.543781315361241
imporithin_forw_3.00000_delta_4.831 4.8310 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.834 4.8340 2.00000 5.54311403110081
imporithin_forw_3.00000_delta_4.837 4.8370 2.00000 5.586473653163144
imporithin_forw_3.00000_delta_4.840 4.8400 2.00000 5.59116481726774
imporithin_forw_3.00000_delta_4.843 4.8430 2.00000 5.543781315361241
imporithin_forw_3.00000_delta_4.846 4.8460 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.849 4.8490 2.00000 5.543106569615964
imporithin_forw_3.00000_delta_4.852 4.8520 2.00000 5.586473653163144
imporithin_forw_3.00000_delta_4.855 4.8550 2.00000 5.59116481726774
imporithin_forw_3.00000_delta_4.858 4.8580 2.00000 5.543781315361241
imporithin_forw_3.00000_delta_4.861 4.8610 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.864 4.8640 2.00000 5.54311403110081
imporithin_forw_3.00000_delta_4.867 4.8670 2.00000 5.586473653163144
imporithin_forw_3.00000_delta_4.870 4.8700 2.00000 5.59116481726774
imporithin_forw_3.00000_delta_4.873 4.8730 2.00000 5.543781315361241
imporithin_forw_3.00000_delta_4.876 4.8760 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.879 4.8790 2.00000 5.543106569615964
imporithin_forw_3.00000_delta_4.882 4.8820 2.00000 5.586473653163144
imporithin_forw_3.00000_delta_4.885 4.8850 2.00000 5.59116481726774
imporithin_forw_3.00000_delta_4.888 4.8880 2.00000 5.543781315361241
imporithin_forw_3.00000_delta_4.891 4.8910 2.00000 5.539335844679292
imporithin_forw_3.00000_delta_4.894 4.8940 2.00000 5.54311403110081
imporithin_forw_3.00000_delta_4.897 4.8970 2.00000 5.542590172258159
imporithin_forw_3.00000_delta_4.903 4.9030 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.906 4.9060 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.909 4.9090 2.00000 5.541400747181337
imporithin_forw_3.00000_delta_4.912 4.9120 2.00000 5.542603867823884
imporithin_forw_3.00000_delta_4.915 4.9150 2.00000 5.599557775011074
imporithin_forw_3.00000_delta_4.918 4.9180 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.921 4.9210 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.924 4.9240 2.00000 5.541400747181337
imporithin_forw_3.00000_delta_4.927 4.9270 2.00000 5.542590172258159
imporithin_forw_3.00000_delta_4.933 4.9330 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.936 4.9360 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.939 4.9390 2.00000 5.541400747181337
imporithin_forw_3.00000_delta_4.942 4.9420 2.00000 5.542603867823884
imporithin_forw_3.00000_delta_4.945 4.9450 2.00000 5.599557775011074
imporithin_forw_3.00000_delta_4.948 4.9480 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.951 4.9510 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.954 4.9540 2.00000 5.541390759181073
imporithin_forw_3.00000_delta_4.957 4.9570 2.00000 5.542590172258159
imporithin_forw_3.00000_delta_4.963 4.9630 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.966 4.9660 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.969 4.9690 2.00000 5.541400747181337
imporithin_forw_3.00000_delta_4.972 4.9720 2.00000 5.542603867823884
imporithin_forw_3.00000_delta_4.975 4.9750 2.00000 5.599557775011074
imporithin_forw_3.00000_delta_4.978 4.9780 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.981 4.9810 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.984 4.9840 2.00000 5.541390759181073
imporithin_forw_3.00000_delta_4.987 4.9870 2.00000 5.542590172258159
imporithin_forw_3.00000_delta_4.993 4.9930 2.00000 5.542947360726377
imporithin_forw_3.00000_delta_4.996 4.9960 2.00000 5.542126758668781
imporithin_forw_3.00000_delta_4.999 4.9990 2.00000 5.541400747181337
imporithin_forw_3.00000_delta_5.002 5.0020 2.00000 5.541378273857712
imporithin_forw_3.00000_delta_5.005 5.0050 2.00000 5.598082149721332
imporithin_forw_3.00000_delta_5.008 5.0080 2.00000 5.542111801607357
imporithin_forw_3.00000_delta_5.011 5.0110 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.014 5.0140 2.00000 5.540101629455298
imporithin_forw_3.00000_delta_5.017 5.0170 2.00000 5.541364539587432
imporithin_forw_3.00000_delta_5.023 5.0230 2.00000 5.542116787351734
imporithin_forw_3.00000_delta_5.026 5.0260 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.029 5.0290 2.00000 5.540111647146953
imporithin_forw_3.00000_delta_5.032 5.0320 2.00000 5.541378273857712
imporithin_forw_3.00000_delta_5.035 5.0350 2.00000 5.598082149721332
imporithin_forw_3.00000_delta_5.038 5.0380 2.00000 5.542111801607357
imporithin_forw_3.00000_delta_5.041 5.0410 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.044 5.0440 2.00000 5.540101629455298
imporithin_forw_3.00000_delta_5.047 5.0470 2.00000 5.541364539587432
imporithin_forw_3.00000_delta_5.053 5.0530 2.00000 5.542116787351734
imporithin_forw_3.00000_delta_5.056 5.0560 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.059 5.0590 2.00000 5.540111647146953
imporithin_forw_3.00000_delta_5.062 5.0620 2.00000 5.541378273857712
imporithin_forw_3.00000_delta_5.065 5.0650 2.00000 5.598082149721332
imporithin_forw_3.00000_delta_5.068 5.0680 2.00000 5.542111801607357
imporithin_forw_3.00000_delta_5.071 5.0710 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.074 5.0740 2.00000 5.540101629455298
imporithin_forw_3.00000_delta_5.077 5.0770 2.00000 5.541364539587432
imporithin_forw_3.00000_delta_5.083 5.0830 2.00000 5.542116787351734
imporithin_forw_3.00000_delta_5.086 5.0860 2.00000 5.541792594855766
imporithin_forw_3.00000_delta_5.089 5.0890 2.00000 5.540105386116748
imporithin_forw_3.00000_delta_5.092 5.0920 2.00000 5.541378273857712
imporithin_forw_3.00000_delta_5.095 5.0950 2.00000 5.598082149721332
imporithin_forw_3.00000_delta_5.098 5.0980 2.00000 5.542111801607357
imporithin_forw_3.00000_delta_5.101 5.1010 2.00000 5.541792594855766
impori_forw_3.00000_delta_4.000 4.0000 2.00000 5.543696874213337
impori_forw_3.00000_delta_4.030 4.0300 2.00000 5.539521461517352
impori_forw_3.00000_delta_4.060 4.0600 2.00000 5.541125993440239
impori_forw_3.00000_delta_4.090 4.0900 2.00000 5.540778555836545
impori_forw_3.00000_delta_4.120 4.1200 2.00000 5.585617498438888
impori_forw_3.00000_delta_4.150 4.1500 2.00000 5.604005608901591
impori_forw_3.00000_delta_4.180 4.1800 2.00000 5.542484328321152
impori_forw_3.00000_delta_4.210 4.2100 2.00000 5.544552942528764
impori_forw_3.00000_delta_4.240 4.2400 2.00000 5.544912236315808
impori_forw_3.00000_delta_4.270 4.2700 2.00000 5.541828766781312
impori_forw_3.00000_delta_4.300 4.3000 2.00000 5.541332075040088
impori_forw_3.00000_delta_4.330 4.3300 2.00000 5.6022260772053905
impori_forw_3.00000_delta_4.390 4.3900 2.00000 5.545444435744095
impori_forw_3.00000_delta_4.420 4.4200 2.00000 5.539249279977155
impori_forw_3.00000_delta_4.450 4.4500 2.00000 5.539260572003813
impori_forw_3.00000_delta_4.480 4.4800 2.00000 5.540778555836545
impori_forw_3.00000_delta_4.510 4.5100 2.00000 5.592130104332
impori_forw_3.00000_delta_4.540 4.5400 2.00000 5.5906869407365525
impori_forw_3.00000_delta_4.570 4.5700 2.00000 5.6011230768311115
impori_forw_3.00000_delta_4.600 4.6000 2.00000 5.5430617980146195
impori_forw_3.00000_delta_4.630 4.6300 2.00000 5.544867650484505
impori_forw_3.00000_delta_4.660 4.6600 2.00000 5.540821063126619
impori_forw_3.00000_delta_4.690 4.6900 2.00000 5.53934211681339
impori_forw_3.00000_delta_4.780 4.7800 2.00000 5.5399012270813515
impori_forw_3.00000_delta_4.810 4.8100 2.00000 5.541883642570979
impori_forw_3.00000_delta_4.840 4.8400 2.00000 5.543781315361241
impori_forw_3.00000_delta_5.110 5.1100 2.00000 5.600284445259743
impori_forw_3.00000_delta_5.140 5.1400 2.00000 5.544944434347524
impori_forw_3.00000_delta_5.170 5.1700 2.00000 5.540482139386832
impori_forw_3.00000_delta_5.200 5.2000 2.00000 5.599121844387169
impori_forw_3.00000_delta_5.230 5.2300 2.00000 5.587740141445889
impori_forw_3.00000_delta_5.260 5.2600 2.00000 5.544616150221941
impori_forw_3.00000_delta_5.290 5.2900 2.00000 5.540097872761352
impori_forw_3.00000_delta_5.320 5.3200 2.00000 5.539723292486883
impori_forw_3.00000_delta_5.350 5.3500 2.00000 5.541069772391597
impori_forw_3.00000_delta_5.380 5.3800 2.00000 5.592827156493118
impori_forw_3.00000_delta_5.410 5.4100 2.00000 5.603292722202858
impori_forw_3.00000_delta_5.440 5.4400 2.00000 5.602577578947314
impori_forw_3.00000_delta_5.470 5.4700 2.00000 5.544966723894269
impori_forw_3.00000_delta_5.500 5.5000 2.00000 5.539629283518736
impori_forw_3.00000_delta_5.530 5.5300 2.00000 5.541392007693669
impori_forw_3.00000_delta_5.560 5.5600 2.00000 5.544446336167
impori_forw_3.00000_delta_5.590 5.5900 2.00000 5.539926282435871
impori_forw_3.00000_delta_5.620 5.6200 2.00000 5.541074770112869
impori_forw_3.00000_delta_5.650 5.6500 2.00000 5.541074770112869
impori_forw_3.00000_delta_5.680 5.6800 2.00000 5.597778527374378
impori_forw_3.00000_delta_5.710 5.7100 2.00000 5.543443452216071
impori_forw_3.00000_delta_5.740 5.7400 2.00000 5.549539051976519
impori_forw_3.00000_delta_5.770 5.7700 2.00000 5.543493154460297
impori_forw_3.00000_delta_5.800 5.8000 2.00000 5.541716499246482
impori_forw_3.00000_delta_5.830 5.8300 2.00000 5.543737855056198
impori_forw_3.00000_delta_5.860 5.8600 2.00000 5.541334572399121
impori_forw_3.00000_delta_5.890 5.8900 2.00000 5.542648686655905
impori_forw_3.00000_delta_5.920 5.9200 2.00000 5.542226459249605
impori_forw_3.00000_delta_5.950 5.9500 2.00000 5.5410760195342
impori_forw_3.00000_delta_5.980 5.9800 2.00000 5.5410760195342
impori_forw_4.00000_delta_4.000 4.0000 3.00000 5.549888124424323
impori_forw_4.00000_delta_4.030 4.0300 3.00000 5.559893464397862
impori_forw_4.00000_delta_4.060 4.0600 3.00000 5.581721022157506
impori_forw_4.00000_delta_4.090 4.0900 3.00000 5.577769751255444
impori_forw_4.00000_delta_4.120 4.1200 3.00000 5.684644319325356
impori_forw_4.00000_delta_4.150 4.1500 3.00000 5.694828868786956
impori_forw_4.00000_delta_4.180 4.1800 3.00000 5.578052114704261
impori_forw_4.00000_delta_4.210 4.2100 3.00000 5.548463125227017
impori_forw_4.00000_delta_4.240 4.2400 3.00000 5.550723533365554
impori_forw_4.00000_delta_4.270 4.2700 3.00000 5.577978671960829
impori_forw_4.00000_delta_4.300 4.3000 3.00000 5.57769051877239
impori_forw_4.00000_delta_4.330 4.3300 3.00000 5.6808076312864815
impori_forw_4.00000_delta_4.360 4.3600 3.00000 5.703056537619301
impori_forw_4.00000_delta_4.390 4.3900 3.00000 5.685697859211178
impori_forw_4.00000_delta_4.420 4.4200 3.00000 5.690927560080748
impori_forw_4.00000_delta_4.450 4.4500 3.00000 5.699669523379853
impori_forw_4.00000_delta_4.480 4.4800 3.00000 5.546869495120016
impori_forw_4.00000_delta_4.510 4.5100 3.00000 5.555541819633662
impori_forw_4.00000_delta_4.540 4.5400 3.00000 5.5758860816338975
impori_forw_4.00000_delta_4.570 4.5700 3.00000 5.577576812129047
impori_forw_4.00000_delta_4.600 4.6000 3.00000 5.683949828224389
impori_forw_4.00000_delta_4.630 4.6300 3.00000 5.697193586119599
impori_forw_4.00000_delta_4.660 4.6600 3.00000 5.576076315158132
impori_forw_4.00000_delta_4.690 4.6900 3.00000 5.558902879837554
impori_forw_4.00000_delta_4.720 4.7200 3.00000 5.552318936995729
impori_forw_4.00000_delta_4.750 4.7500 3.00000 5.70131320482547
impori_forw_4.00000_delta_4.780 4.7800 3.00000 5.548493832824616
impori_forw_4.00000_delta_4.810 4.8100 3.00000 5.55464177225127
impori_forw_4.00000_delta_4.840 4.8400 3.00000 5.554920211945253
impori_forw_4.00000_delta_4.870 4.8700 3.00000 5.58342323372793
impori_forw_4.00000_delta_4.900 4.9000 3.00000 5.687799976271091
impori_forw_4.00000_delta_4.930 4.9300 3.00000 5.681625598813193
impori_forw_4.00000_delta_4.960 4.9600 3.00000 5.70197446018717
impori_forw_4.00000_delta_4.990 4.9900 3.00000 5.5675991628185715
impori_forw_4.00000_delta_5.020 5.0200 3.00000 5.690544262319758
impori_forw_4.00000_delta_5.050 5.0500 3.00000 5.7009761471421525
impori_forw_4.00000_delta_5.080 5.0800 3.00000 5.578600247765561
impori_forw_4.00000_delta_5.110 5.1100 3.00000 5.54311403110081
impori_forw_4.00000_delta_5.140 5.1400 3.00000 5.5568655121236805
impori_forw_4.00000_delta_5.170 5.1700 3.00000 5.566858029715306
impori_forw_4.00000_delta_5.200 5.2000 3.00000 5.578486779088548
impori_forw_4.00000_delta_5.230 5.2300 3.00000 5.681993362823645
impori_forw_4.00000_delta_5.260 5.2600 3.00000 5.697098511464286
impori_forw_4.00000_delta_5.290 5.2900 3.00000 5.556505124250372
impori_forw_4.00000_delta_5.320 5.3200 3.00000 5.560479324555238
impori_forw_4.00000_delta_5.350 5.3500 3.00000 5.545195744627311
impori_forw_4.00000_delta_5.380 5.3800 3.00000 5.577322874690021
impori_forw_4.00000_delta_5.410 5.4100 3.00000 5.684676635975326
impori_forw_4.00000_delta_5.440 5.4400 3.00000 5.699614019605936
impori_forw_4.00000_delta_5.470 5.4700 3.00000 5.699614019605936
impori_forw_4.00000_delta_5.500 5.5000 3.00000 5.548531907230472
impori_forw_4.00000_delta_5.530 5.5300 3.00000 5.553972787734978
impori_forw_4.00000_delta_5.560 5.5600 3.00000 5.58287888845089
impori_forw_4.00000_delta_5.590 5.5900 3.00000 5.581263388309152
impori_forw_4.00000_delta_5.620 5.6200 3.00000 5.572995834455707
impori_forw_4.00000_delta_5.650 5.6500 3.00000 5.577419411391037
impori_forw_4.00000_delta_5.680 5.6800 3.00000 5.5803615093230095
impori_forw_4.00000_delta_5.710 5.7100 3.00000 5.579704730721528
impori_forw_4.00000_delta_5.740 5.7400 3.00000 5.550520638849292
impori_forw_4.00000_delta_5.770 5.7700 3.00000 5.577238962268839
impori_forw_4.00000_delta_5.800 5.8000 3.00000 5.57724241104398
impori_forw_4.00000_delta_5.830 5.8300 3.00000 5.696057435333518
impori_forw_4.00000_delta_5.860 5.8600 3.00000 5.580928395303746
impori_forw_4.00000_delta_5.890 5.8900 3.00000 5.572931981193104
impori_forw_4.00000_delta_5.920 5.9200 3.00000 5.57942572770362
impori_forw_4.00000_delta_5.950 5.9500 3.00000 5.578884362449021
impori_forw_4.00000_delta_5.980 5.9800 3.00000 5.566140396814539
fix_forw_4.00000_delta_0.10 0.1000 3.00000 5.581479743013152
fix_forw_4.00000_delta_0.20 0.2000 3.00000 5.591542068400955
fix_forw_4.00000_delta_0.30 0.3000 3.00000 5.5868876065913975
fix_forw_4.00000_delta_0.40 0.4000 3.00000 5.5808782380590936
fix_forw_4.00000_delta_0.50 0.5000 3.00000 5.582727938652772
fix_forw_4.00000_delta_0.60 0.6000 3.00000 5.593599487925189
fix_forw_4.00000_delta_0.70 0.7000 3.00000 5.572617221588359
fix_forw_4.00000_delta_0.80 0.8000 3.00000 5.69583702212392
fix_forw_4.00000_delta_0.90 0.9000 3.00000 5.575534218319865
fix_forw_4.00000_delta_1.00 1.0000 3.00000 5.590084669349149
fix_forw_4.00000_delta_1.10 1.1000 3.00000 5.585722355415626
fix_forw_4.00000_delta_1.20 1.2000 3.00000 5.57695261841866
fix_forw_4.00000_delta_1.30 1.3000 3.00000 5.5822611378717495
fix_forw_4.00000_delta_1.40 1.4000 3.00000 5.590800609387779
fix_forw_4.00000_delta_1.50 1.5000 3.00000 5.582733614406448
fix_forw_4.00000_delta_1.60 1.6000 3.00000 5.5776250549470126
fix_forw_4.00000_delta_1.70 1.7000 3.00000 5.581228078101479
fix_forw_4.00000_delta_1.80 1.8000 3.00000 5.589211007940508
fix_forw_4.00000_delta_1.90 1.9000 3.00000 5.590459514143063
fix_forw_4.00000_delta_2.00 2.0000 3.00000 5.585381759696136
fix_forw_4.00000_delta_2.10 2.1000 3.00000 5.7085441169000415
fix_forw_4.00000_delta_2.20 2.2000 3.00000 5.590455053607372
fix_forw_4.00000_delta_2.30 2.3000 3.00000 5.551381676613227
fix_forw_4.00000_delta_2.40 2.4000 3.00000 5.582122477508866
fix_forw_4.00000_delta_2.50 2.5000 3.00000 5.577598636924781
fix_forw_4.00000_delta_2.60 2.6000 3.00000 5.575653076174596
fix_forw_4.00000_delta_2.70 2.7000 3.00000 5.589072311813224
fix_forw_4.00000_delta_2.80 2.8000 3.00000 5.579686440931988
fix_forw_4.00000_delta_2.90 2.9000 3.00000 5.703489130576148
fix_forw_4.00000_delta_3.00 3.0000 3.00000 5.589049937321294
fix_forw_4.00000_delta_3.10 3.1000 3.00000 5.5579436830382765
fix_forw_4.00000_delta_3.20 3.2000 3.00000 5.584345926796436
fix_forw_4.00000_delta_3.30 3.3000 3.00000 5.577621609209159
fix_forw_4.00000_delta_3.40 3.4000 3.00000 5.583125062383719
fix_forw_4.00000_delta_3.50 3.5000 3.00000 5.578196668820417
fix_forw_4.00000_delta_3.60 3.6000 3.00000 5.5581539512100395
fix_forw_4.00000_delta_3.70 3.7000 3.00000 5.70143586345842
fix_forw_4.00000_delta_3.80 3.8000 3.00000 5.590546485433402
fix_forw_4.00000_delta_3.90 3.9000 3.00000 5.547768553864342
fix_forw_4.00000_delta_4.10 4.1000 3.00000 5.590546485433402
fix_forw_4.00000_delta_4.20 4.2000 3.00000 5.555719431107314
fix_forw_4.00000_delta_4.40 4.4000 3.00000 5.588744410194715
fix_forw_4.00000_delta_4.50 4.5000 3.00000 5.5616534456541205
fix_forw_4.00000_delta_4.60 4.6000 3.00000 5.5803660747406285
fix_forw_4.00000_delta_4.70 4.7000 3.00000 5.692194547361108
fix_forw_4.00000_delta_4.80 4.8000 3.00000 5.576723637520402
fix_forw_4.00000_delta_4.90 4.9000 3.00000 5.571262664939643
fix_forw_4.00000_delta_5.00 5.0000 3.00000 5.621241732709741
fix_forw_5.00000_delta_0.50 0.5000 4.00000 5.616315840618526
fix_forw_5.00000_delta_1.00 1.0000 4.00000 5.6046277516985095
fix_forw_5.00000_delta_1.50 1.5000 4.00000 5.716660134740761
fix_forw_5.00000_delta_2.00 2.0000 4.00000 5.6156260501967035
fix_forw_5.00000_delta_2.50 2.5000 4.00000 5.611454578174209
fix_forw_5.00000_delta_3.00 3.0000 4.00000 5.613404136884538
fix_forw_5.00000_delta_3.50 3.5000 4.00000 5.696727608616273
fix_forw_5.00000_delta_4.00 4.0000 4.00000 5.580961450320855
fix_forw_5.00000_delta_4.50 4.5000 4.00000 5.602189174721252
fix_forw_5.00000_delta_5.00 5.0000 4.00000 5.613380865914303
fix_forw_5.00000_delta_5.50 5.5000 4.00000 5.637209449101425
fix_forw_5.00000_delta_6.00 6.0000 4.00000 5.612060843420707
fix_forw_5.00000_delta_6.50 6.5000 4.00000 5.598236619682355
fix_forw_5.00000_delta_7.00 7.0000 4.00000 5.607220118977954
fix_forw_5.00000_delta_7.50 7.5000 4.00000 5.615540801862099
fix_forw_5.00000_delta_8.00 8.0000 4.00000 5.615237561079516
fix_forw_5.00000_delta_8.50 8.5000 4.00000 5.598939257229323
fix_forw_5.00000_delta_9.00 9.0000 4.00000 5.600534025703283
fix_forw_5.00000_delta_9.50 9.5000 4.00000 5.699320772586099
fix_forw_6.00000_delta_0.50 0.5000 5.00000 5.601934027662596
fix_forw_6.00000_delta_1.00 1.0000 5.00000 5.595820168433311
fix_forw_6.00000_delta_1.50 1.5000 5.00000 5.61128985913963
fix_forw_6.00000_delta_2.00 2.0000 5.00000 5.618115067082804
fix_forw_6.00000_delta_2.50 2.5000 5.00000 5.598652648349364
fix_forw_6.00000_delta_3.00 3.0000 5.00000 5.596628979367388
fix_forw_6.00000_delta_3.50 3.5000 5.00000 5.6011491899904975
fix_forw_6.00000_delta_4.50 4.5000 5.00000 5.592404396878684
fix_forw_6.00000_delta_5.00 5.0000 5.00000 5.597718216082849
fix_forw_6.00000_delta_6.00 6.0000 5.00000 5.596953181029458
fix_forw_6.00000_delta_6.50 6.5000 5.00000 5.609814168512626
fix_forw_6.00000_delta_7.00 7.0000 5.00000 5.591624374649788
fix_forw_6.00000_delta_7.50 7.5000 5.00000 5.598979717291697
fix_forw_6.00000_delta_8.00 8.0000 5.00000 5.610648454012181
fix_forw_6.00000_delta_8.50 8.5000 5.00000 5.5983943195509305
fix_forw_6.00000_delta_9.00 9.0000 5.00000 5.597324341944614
fix_forw_7.00000_delta_0.10 0.1000 6.00000 5.6097000355775934
fix_forw_7.00000_delta_0.20 0.2000 6.00000 5.595527084296193
fix_forw_7.00000_delta_0.30 0.3000 6.00000 5.6054332680133685
fix_forw_7.00000_delta_0.40 0.4000 6.00000 5.605927483781385
fix_forw_7.00000_delta_0.50 0.5000 6.00000 5.598720488910537
fix_forw_7.00000_delta_0.60 0.6000 6.00000 5.607485047474319
fix_forw_7.00000_delta_0.70 0.7000 6.00000 5.602317234607692
fix_forw_7.00000_delta_0.80 0.8000 6.00000 5.599838330890351
fix_forw_7.00000_delta_0.90 0.9000 6.00000 5.60745073386527
fix_forw_7.00000_delta_1.00 1.0000 6.00000 5.5972453046650035
fix_forw_7.00000_delta_1.10 1.1000 6.00000 5.598571663482141
fix_forw_7.00000_delta_1.20 1.2000 6.00000 5.597082793959819
fix_forw_7.00000_delta_1.30 1.3000 6.00000 5.608428680799928
fix_forw_7.00000_delta_1.40 1.4000 6.00000 5.597975851243886
fix_forw_7.00000_delta_1.50 1.5000 6.00000 5.6089098829077315
fix_forw_7.00000_delta_1.60 1.6000 6.00000 5.597924336437116
fix_forw_7.00000_delta_1.70 1.7000 6.00000 5.600678912723612
fix_forw_7.00000_delta_1.80 1.8000 6.00000 5.597357269899647
fix_forw_7.00000_delta_1.90 1.9000 6.00000 5.597439578866354
fix_forw_7.00000_delta_10.00 10.0000 6.00000 5.5929624413982
fix_forw_7.00000_delta_2.00 2.0000 6.00000 5.593380227809418
fix_forw_7.00000_delta_2.10 2.1000 6.00000 5.611928195696584
fix_forw_7.00000_delta_2.20 2.2000 6.00000 5.5974472602407195
fix_forw_7.00000_delta_2.30 2.3000 6.00000 5.581706230595541
fix_forw_7.00000_delta_2.40 2.4000 6.00000 5.599707354591784
fix_forw_7.00000_delta_2.50 2.5000 6.00000 5.597105856613671
fix_forw_7.00000_delta_2.60 2.6000 6.00000 5.607766959789719
fix_forw_7.00000_delta_2.70 2.7000 6.00000 5.59853116538472
fix_forw_7.00000_delta_2.80 2.8000 6.00000 5.607000116258032
fix_forw_7.00000_delta_2.90 2.9000 6.00000 5.603488639238847
fix_forw_7.00000_delta_3.00 3.0000 6.00000 5.59840526880459
fix_forw_7.00000_delta_3.10 3.1000 6.00000 5.581872322279381
fix_forw_7.00000_delta_3.20 3.2000 6.00000 5.603520021048147
fix_forw_7.00000_delta_3.30 3.3000 6.00000 5.6031844428310125
fix_forw_7.00000_delta_3.40 3.4000 6.00000 5.602270573089735
fix_forw_7.00000_delta_3.50 3.5000 6.00000 5.600428325732131
fix_forw_7.00000_delta_3.60 3.6000 6.00000 5.595051779575333
fix_forw_7.00000_delta_3.70 3.7000 6.00000 5.608241402561809
fix_forw_7.00000_delta_3.80 3.8000 6.00000 5.596344141643246
fix_forw_7.00000_delta_3.90 3.9000 6.00000 5.599975813504821
fix_forw_7.00000_delta_4.10 4.1000 6.00000 5.5978125173210085
fix_forw_7.00000_delta_4.20 4.2000 6.00000 5.596286931620822
fix_forw_7.00000_delta_4.40 4.4000 6.00000 5.596947688101779
fix_forw_7.00000_delta_4.50 4.5000 6.00000 5.602543959912911
fix_forw_7.00000_delta_4.70 4.7000 6.00000 5.608750610578787
fix_forw_7.00000_delta_4.80 4.8000 6.00000 5.59647833558246
fix_forw_7.00000_delta_5.00 5.0000 6.00000 5.606004956819436
fix_forw_7.00000_delta_5.10 5.1000 6.00000 5.590509692013034
fix_forw_7.00000_delta_5.20 5.2000 6.00000 5.594182535351007
fix_forw_7.00000_delta_5.30 5.3000 6.00000 5.612395996306572
fix_forw_7.00000_delta_5.40 5.4000 6.00000 5.605086227302888
fix_forw_7.00000_delta_5.60 5.6000 6.00000 5.594077489742065
fix_forw_7.00000_delta_5.70 5.7000 6.00000 5.615072163519371
fix_forw_7.00000_delta_5.90 5.9000 6.00000 5.614490137760331
fix_forw_7.00000_delta_6.00 6.0000 6.00000 5.615347089121607
fix_forw_7.00000_delta_6.10 6.1000 6.00000 5.593062214733805
fix_forw_7.00000_delta_6.20 6.2000 6.00000 5.602223906557827
fix_forw_7.00000_delta_6.30 6.3000 6.00000 5.606518941569157
fix_forw_7.00000_delta_6.40 6.4000 6.00000 5.597894740061045
fix_forw_7.00000_delta_6.50 6.5000 6.00000 5.600659306781925
fix_forw_7.00000_delta_6.60 6.6000 6.00000 5.605993121555233
fix_forw_7.00000_delta_6.70 6.7000 6.00000 5.630055462983993
fix_forw_7.00000_delta_6.80 6.8000 6.00000 5.603002472689806
fix_forw_7.00000_delta_6.90 6.9000 6.00000 5.611178239771489
fix_forw_7.00000_delta_7.00 7.0000 6.00000 5.60926456165075
fix_forw_7.00000_delta_7.10 7.1000 6.00000 5.606485626269715
fix_forw_7.00000_delta_7.20 7.2000 6.00000 5.59561525070065
fix_forw_7.00000_delta_7.30 7.3000 6.00000 5.608156833349806
fix_forw_7.00000_delta_7.40 7.4000 6.00000 5.617185978066787
fix_forw_7.00000_delta_7.50 7.5000 6.00000 5.574917481777299
fix_forw_7.00000_delta_7.60 7.6000 6.00000 5.602613364092169
fix_forw_7.00000_delta_7.70 7.7000 6.00000 5.612547578629832
fix_forw_7.00000_delta_7.80 7.8000 6.00000 5.593530842620808
fix_forw_7.00000_delta_7.90 7.9000 6.00000 5.603653098005142
fix_forw_7.00000_delta_8.00 8.0000 6.00000 5.608597696950668
fix_forw_7.00000_delta_8.10 8.1000 6.00000 5.597059730081191
fix_forw_7.00000_delta_8.20 8.2000 6.00000 5.596832320569069
fix_forw_7.00000_delta_8.30 8.3000 6.00000 5.5935164478744
fix_forw_7.00000_delta_8.40 8.4000 6.00000 5.593529735349562
fix_forw_7.00000_delta_8.50 8.5000 6.00000 5.610044476359373
fix_forw_7.00000_delta_8.60 8.6000 6.00000 5.610274662137812
fix_forw_7.00000_delta_8.70 8.7000 6.00000 5.593526413518884
fix_forw_7.00000_delta_8.80 8.8000 6.00000 5.61435506378601
fix_forw_7.00000_delta_8.90 8.9000 6.00000 5.595957827659651
fix_forw_7.00000_delta_9.00 9.0000 6.00000 5.60489858050736
fix_forw_7.00000_delta_9.10 9.1000 6.00000 5.609835498444751
fix_forw_7.00000_delta_9.20 9.2000 6.00000 5.606582341047028
fix_forw_7.00000_delta_9.30 9.3000 6.00000 5.607713378378689
fix_forw_7.00000_delta_9.40 9.4000 6.00000 5.587425830614686
fix_forw_7.00000_delta_9.50 9.5000 6.00000 5.595336363220661
fix_forw_7.00000_delta_9.60 9.6000 6.00000 5.60488024285138
fix_forw_7.00000_delta_9.70 9.7000 6.00000 5.591198215543751
fix_forw_7.00000_delta_9.80 9.8000 6.00000 5.59546205010322
fix_forw_7.00000_delta_9.90 9.9000 6.00000 5.621995265886365
fix_forw_8.00000_delta_0.10 0.1000 7.00000 5.599356798712449
fix_forw_8.00000_delta_0.20 0.2000 7.00000 5.591578774465979
fix_forw_8.00000_delta_0.30 0.3000 7.00000 5.599624382500902
fix_forw_8.00000_delta_0.40 0.4000 7.00000 5.596594896661491
fix_forw_8.00000_delta_0.50 0.5000 7.00000 5.598492852897555
fix_forw_8.00000_delta_0.60 0.6000 7.00000 5.618956548086223
fix_forw_8.00000_delta_0.70 0.7000 7.00000 5.5941184052632575
fix_forw_8.00000_delta_1.00 1.0000 7.00000 5.588940285645242
fix_forw_8.00000_delta_1.50 1.5000 7.00000 5.629029169989719
fix_forw_8.00000_delta_2.00 2.0000 7.00000 5.590623407059272
fix_forw_8.00000_delta_2.50 2.5000 7.00000 5.594107347394403
fix_forw_8.00000_delta_3.00 3.0000 7.00000 5.592298920245912
fix_forw_8.00000_delta_3.50 3.5000 7.00000 5.593519769781303
fix_forw_8.00000_delta_4.00 4.0000 7.00000 5.590563208684984
fix_forw_8.00000_delta_4.50 4.5000 7.00000 5.588717540385818
fix_forw_8.00000_delta_5.00 5.0000 7.00000 5.594029934427958
fix_forw_8.00000_delta_5.50 5.5000 7.00000 5.614932000363156
fix_forw_8.00000_delta_6.00 6.0000 7.00000 5.593204075118782
fix_forw_8.00000_delta_6.50 6.5000 7.00000 5.590798380876627
fix_forw_8.00000_delta_7.00 7.0000 7.00000 5.588653717926169
fix_forw_8.00000_delta_7.50 7.5000 7.00000 5.594202435866704
fix_forw_8.00000_delta_8.00 8.0000 7.00000 5.616385179644428
fix_forw_8.00000_delta_8.50 8.5000 7.00000 5.621444256442867
fix_forw_8.00000_delta_9.00 9.0000 7.00000 5.590370294723587
fix_forw_8.00000_delta_9.50 9.5000 7.00000 5.593011222337173
fix_forw_9.00000_delta_0.50 0.5000 8.00000 5.605973754063532
fix_forw_9.00000_delta_1.00 1.0000 8.00000 5.605147680178908
fix_forw_9.00000_delta_1.50 1.5000 8.00000 5.63641968770689
fix_forw_9.00000_delta_2.00 2.0000 8.00000 5.608994305621344
fix_forw_9.00000_delta_2.50 2.5000 8.00000 5.6054418866132885
fix_forw_9.00000_delta_3.00 3.0000 8.00000 5.599866703882756
fix_forw_9.00000_delta_3.50 3.5000 8.00000 5.615805963969783
fix_forw_9.00000_delta_4.00 4.0000 8.00000 5.608457567966852
fix_forw_9.00000_delta_4.50 4.5000 8.00000 5.609724571356176
fix_forw_9.00000_delta_5.00 5.0000 8.00000 5.609461005912268
fix_forw_9.00000_delta_5.50 5.5000 8.00000 5.611545943730072
fix_forw_9.00000_delta_6.00 6.0000 8.00000 5.609900548268254
fix_forw_9.00000_delta_6.50 6.5000 8.00000 5.606088870351124
fix_forw_9.00000_delta_7.00 7.0000 8.00000 5.602358466195287
fix_forw_9.00000_delta_8.00 8.0000 8.00000 5.621918519287555
fix_forw_9.00000_delta_8.50 8.5000 8.00000 5.619409540549884
fix_forw_9.00000_delta_9.00 9.0000 8.00000 5.606632839093646
fix_forw_9.00000_delta_9.50 9.5000 8.00000 5.612888710289652
total_forw_1.00_delta_7.00 7.0000 1.00000 5.687775912697075
total_forw_1.00_delta_7.10 7.1000 1.00000 5.687775912697075
total_forw_1.00_delta_7.20 7.2000 1.00000 5.687775912697075
total_forw_1.00_delta_7.30 7.3000 1.00000 5.687775912697075
total_forw_1.00_delta_7.40 7.4000 1.00000 5.687775912697075
total_forw_1.00_delta_7.50 7.5000 1.00000 5.687775912697075
total_forw_1.00_delta_7.60 7.6000 1.00000 5.687775912697075
total_forw_1.00_delta_7.70 7.7000 1.00000 5.687775912697075
total_forw_1.00_delta_7.80 7.8000 1.00000 5.687775912697075
total_forw_1.00_delta_7.90 7.9000 1.00000 5.687775912697075
total_forw_1.00_delta_8.00 8.0000 1.00000 5.687775912697075
total_forw_1.00_delta_8.10 8.1000 1.00000 5.687775912697075
total_forw_1.00_delta_8.20 8.2000 1.00000 5.687775912697075
total_forw_1.00_delta_8.30 8.3000 1.00000 5.687775912697075
total_forw_1.00_delta_8.40 8.4000 1.00000 5.687775912697075
total_forw_1.00_delta_8.50 8.5000 1.00000 5.687775912697075
total_forw_1.00_delta_8.60 8.6000 1.00000 5.687775912697075
total_forw_1.00_delta_8.70 8.7000 1.00000 5.687775912697075
total_forw_1.00_delta_8.80 8.8000 1.00000 5.687775912697075
total_forw_1.00_delta_8.90 8.9000 1.00000 5.687775912697075
total_forw_1.00_delta_9.00 9.0000 1.00000 5.687775912697075
total_forw_1.00_delta_9.10 9.1000 1.00000 5.687775912697075
total_forw_1.00_delta_9.20 9.2000 1.00000 5.687775912697075
total_forw_1.00_delta_9.30 9.3000 1.00000 5.687775912697075
total_forw_1.00_delta_9.40 9.4000 1.00000 5.687775912697075
total_forw_1.00_delta_9.50 9.5000 1.00000 5.687775912697075
total_forw_1.00_delta_9.60 9.6000 1.00000 5.687775912697075
total_forw_1.00_delta_9.70 9.7000 1.00000 5.687775912697075
total_forw_1.00_delta_9.80 9.8000 1.00000 5.687775912697075
total_forw_1.00_delta_9.90 9.9000 1.00000 5.687775912697075
total_forw_2.00_delta_0.10 0.1000 1.00000 5.63138288234131
total_forw_2.00_delta_0.20 0.2000 1.00000 5.631825131255198
total_forw_2.00_delta_0.30 0.3000 1.00000 5.631273264816327
total_forw_2.00_delta_0.40 0.4000 1.00000 5.631505661713438
total_forw_2.00_delta_0.50 0.5000 1.00000 5.631377808066656
total_forw_2.00_delta_0.60 0.6000 1.00000 5.632215275156995
total_forw_2.00_delta_0.70 0.7000 1.00000 5.629368818363508
total_forw_2.00_delta_0.80 0.8000 1.00000 5.634468201271758
total_forw_2.00_delta_0.90 0.9000 1.00000 5.631483340772884
total_forw_2.00_delta_1.00 1.0000 1.00000 5.631148388926938
total_forw_2.00_delta_1.10 1.1000 1.00000 5.632163613891242
total_forw_2.00_delta_1.20 1.2000 1.00000 5.6312702194900925
total_forw_2.00_delta_1.30 1.3000 1.00000 5.631859599634449
total_forw_2.00_delta_1.40 1.4000 1.00000 5.63115245049638
total_forw_2.00_delta_1.50 1.5000 1.00000 5.63124788644519
total_forw_2.00_delta_1.60 1.6000 1.00000 5.6312428105929975
total_forw_2.00_delta_1.70 1.7000 1.00000 5.63206128618621
total_forw_2.00_delta_1.80 1.8000 1.00000 5.6310712118896555
total_forw_2.00_delta_1.90 1.9000 1.00000 5.631107771143247
total_forw_2.00_delta_10.00 10.0000 1.00000 5.630638360210731
total_forw_2.00_delta_2.00 2.0000 1.00000 5.632260853523942
total_forw_2.00_delta_2.10 2.1000 1.00000 5.634902287811001
total_forw_2.00_delta_2.20 2.2000 1.00000 5.63109660058672
total_forw_2.00_delta_2.30 2.3000 1.00000 5.631323002122262
total_forw_2.00_delta_2.40 2.4000 1.00000 5.632502845160858
total_forw_2.00_delta_2.50 2.5000 1.00000 5.632501832924408
total_forw_2.00_delta_2.60 2.6000 1.00000 5.628571806158542
total_forw_2.00_delta_2.70 2.7000 1.00000 5.631452901277757
total_forw_2.00_delta_2.80 2.8000 1.00000 5.63238439748314
total_forw_2.00_delta_2.90 2.9000 1.00000 5.635573210305423
total_forw_2.00_delta_3.00 3.0000 1.00000 5.631266159021895
total_forw_2.00_delta_3.10 3.1000 1.00000 5.631341271538877
total_forw_2.00_delta_3.20 3.2000 1.00000 5.633236096383009
total_forw_2.00_delta_3.30 3.3000 1.00000 5.631478267671852
total_forw_2.00_delta_3.40 3.4000 1.00000 5.632563575030827
total_forw_2.00_delta_3.50 3.5000 1.00000 5.630599728062068
total_forw_2.00_delta_3.60 3.6000 1.00000 5.628303084539464
total_forw_2.00_delta_3.70 3.7000 1.00000 5.635233352131746
total_forw_2.00_delta_3.80 3.8000 1.00000 5.631107771143247
total_forw_2.00_delta_3.90 3.9000 1.00000 5.632098775371669
total_forw_2.00_delta_4.00 4.0000 1.00000 5.63506131068443
total_forw_2.00_delta_4.10 4.1000 1.00000 5.631088476365141
total_forw_2.00_delta_4.20 4.2000 1.00000 5.6282795762615185
total_forw_2.00_delta_4.30 4.3000 1.00000 5.635471682911748
total_forw_2.00_delta_4.40 4.4000 1.00000 5.632123090950915
total_forw_2.00_delta_4.50 4.5000 1.00000 5.630089054220638
total_forw_2.00_delta_4.60 4.6000 1.00000 5.632529162480505
total_forw_2.00_delta_4.70 4.7000 1.00000 5.6361357042489395
total_forw_2.00_delta_4.80 4.8000 1.00000 5.631661876183852
total_forw_2.00_delta_4.90 4.9000 1.00000 5.63178356280616
total_forw_2.00_delta_5.00 5.0000 1.00000 5.635266545269048
total_forw_2.00_delta_5.10 5.1000 1.00000 5.631168696394316
total_forw_2.00_delta_5.20 5.2000 1.00000 5.631916365119819
total_forw_2.00_delta_5.30 5.3000 1.00000 5.632015686869145
total_forw_2.00_delta_5.40 5.4000 1.00000 5.6310041785971805
total_forw_2.00_delta_5.50 5.5000 1.00000 5.632043047033911
total_forw_2.00_delta_5.60 5.6000 1.00000 5.63063632702542
total_forw_2.00_delta_5.70 5.7000 1.00000 5.631959947867829
total_forw_2.00_delta_5.80 5.8000 1.00000 5.631124018712584
total_forw_2.00_delta_5.90 5.9000 1.00000 5.632602032889914
total_forw_2.00_delta_6.00 6.0000 1.00000 5.632261866322213
total_forw_2.00_delta_6.10 6.1000 1.00000 5.631143311911719
total_forw_2.00_delta_6.20 6.2000 1.00000 5.630543807022932
total_forw_2.00_delta_6.30 6.3000 1.00000 5.632149431292223
total_forw_2.00_delta_6.40 6.4000 1.00000 5.631124018712584
total_forw_2.00_delta_6.50 6.5000 1.00000 5.631368674222872
total_forw_2.00_delta_6.60 6.6000 1.00000 5.632759876844247
total_forw_2.00_delta_6.70 6.7000 1.00000 5.6327032215122514
total_forw_2.00_delta_6.80 6.8000 1.00000 5.630630227412377
total_forw_2.00_delta_6.90 6.9000 1.00000 5.630310894715683
total_forw_2.00_delta_7.00 7.0000 1.00000 5.630528554580675
total_forw_2.00_delta_7.10 7.1000 1.00000 5.63108949190115
total_forw_2.00_delta_7.20 7.2000 1.00000 5.630910720983428
total_forw_2.00_delta_7.30 7.3000 1.00000 5.6306617411576845
total_forw_2.00_delta_7.40 7.4000 1.00000 5.629894596204972
total_forw_2.00_delta_7.50 7.5000 1.00000 5.629737744638857
total_forw_2.00_delta_7.60 7.6000 1.00000 5.63052448717227
total_forw_2.00_delta_7.70 7.7000 1.00000 5.632087630276184
total_forw_2.00_delta_7.80 7.8000 1.00000 5.631143311911719
total_forw_2.00_delta_7.90 7.9000 1.00000 5.630916816658273
total_forw_2.00_delta_8.00 8.0000 1.00000 5.632159561767355
total_forw_2.00_delta_8.10 8.1000 1.00000 5.631124018712584
total_forw_2.00_delta_8.20 8.2000 1.00000 5.633283588587219
total_forw_2.00_delta_8.30 8.3000 1.00000 5.632707268566795
total_forw_2.00_delta_8.40 8.4000 1.00000 5.631143311911719
total_forw_2.00_delta_8.50 8.5000 1.00000 5.6323631342236045
total_forw_2.00_delta_8.60 8.6000 1.00000 5.630643443132365
total_forw_2.00_delta_8.70 8.7000 1.00000 5.6315624734769285
total_forw_2.00_delta_8.80 8.8000 1.00000 5.633044053669549
total_forw_2.00_delta_8.90 8.9000 1.00000 5.63162942065867
total_forw_2.00_delta_9.00 9.0000 1.00000 5.63033632789824
total_forw_2.00_delta_9.10 9.1000 1.00000 5.631321987132138
total_forw_2.00_delta_9.20 9.2000 1.00000 5.630420755384995
total_forw_2.00_delta_9.30 9.3000 1.00000 5.631913324299761
total_forw_2.00_delta_9.40 9.4000 1.00000 5.630509234051471
total_forw_2.00_delta_9.50 9.5000 1.00000 5.632283134540328
total_forw_2.00_delta_9.60 9.6000 1.00000 5.631176819115396
total_forw_2.00_delta_9.70 9.7000 1.00000 5.631507690832966
total_forw_2.00_delta_9.80 9.8000 1.00000 5.631124018712584
total_forw_2.00_delta_9.90 9.9000 1.00000 5.632178809019105
total_forw_3.00_delta_0.10 0.1000 2.00000 5.544225602621294
total_forw_3.00_delta_0.20 0.2000 2.00000 5.544831730791317
total_forw_3.00_delta_0.30 0.3000 2.00000 5.54118095809592
total_forw_3.00_delta_0.40 0.4000 2.00000 5.543167501324431
total_forw_3.00_delta_0.50 0.5000 2.00000 5.5476799622636035
total_forw_3.00_delta_0.60 0.6000 2.00000 5.547367286373944
total_forw_3.00_delta_0.70 0.7000 2.00000 5.54894314365701
total_forw_3.00_delta_0.80 0.8000 2.00000 5.589732958277862
total_forw_3.00_delta_0.90 0.9000 2.00000 5.5446483702117675
total_forw_3.00_delta_1.00 1.0000 2.00000 5.548368532181788
total_forw_3.00_delta_1.10 1.1000 2.00000 5.546996461447039
total_forw_3.00_delta_1.20 1.2000 2.00000 5.546943460600585
total_forw_3.00_delta_1.30 1.3000 2.00000 5.545597786133548
total_forw_3.00_delta_1.40 1.4000 2.00000 5.547000158939148
total_forw_3.00_delta_1.50 1.5000 2.00000 5.544543026761754
total_forw_3.00_delta_1.60 1.6000 2.00000 5.547748868403655
total_forw_3.00_delta_1.70 1.7000 2.00000 5.545946333132974
total_forw_3.00_delta_1.80 1.8000 2.00000 5.550035018399568
total_forw_3.00_delta_1.90 1.9000 2.00000 5.548445928023917
total_forw_3.00_delta_10.00 10.0000 2.00000 5.543409899985373
total_forw_3.00_delta_2.00 2.0000 2.00000 5.546202003551366
total_forw_3.00_delta_2.10 2.1000 2.00000 5.591267230509584
total_forw_3.00_delta_2.20 2.2000 2.00000 5.54844224282037
total_forw_3.00_delta_2.30 2.3000 2.00000 5.545848718735994
total_forw_3.00_delta_2.40 2.4000 2.00000 5.546604348654274
total_forw_3.00_delta_2.50 2.5000 2.00000 5.54797396761746
total_forw_3.00_delta_2.60 2.6000 2.00000 5.548332900887961
total_forw_3.00_delta_2.70 2.7000 2.00000 5.546287193587563
total_forw_3.00_delta_2.80 2.8000 2.00000 5.545203170305161
total_forw_3.00_delta_2.90 2.9000 2.00000 5.592857100226489
total_forw_3.00_delta_3.00 3.0000 2.00000 5.548100611508344
total_forw_3.00_delta_3.10 3.1000 2.00000 5.5479776567966805
total_forw_3.00_delta_3.20 3.2000 2.00000 5.5457758025302315
total_forw_3.00_delta_3.30 3.3000 2.00000 5.547592583401164
total_forw_3.00_delta_3.40 3.4000 2.00000 5.547794389677446
total_forw_3.00_delta_3.50 3.5000 2.00000 5.543863257248054
total_forw_3.00_delta_3.60 3.6000 2.00000 5.5447784650876475
total_forw_3.00_delta_3.70 3.7000 2.00000 5.591626598926527
total_forw_3.00_delta_3.80 3.8000 2.00000 5.547724260322945
total_forw_3.00_delta_3.90 3.9000 2.00000 5.546677125894903
total_forw_3.00_delta_4.10 4.1000 2.00000 5.547724260322945
total_forw_3.00_delta_4.20 4.2000 2.00000 5.55072108941736
total_forw_3.00_delta_4.40 4.4000 2.00000 5.547435010880858
total_forw_3.00_delta_4.50 4.5000 2.00000 5.546558702466801
total_forw_3.00_delta_4.70 4.7000 2.00000 5.59752296937614
total_forw_3.00_delta_4.80 4.8000 2.00000 5.5468288087355075
total_forw_3.00_delta_4.90 4.9000 2.00000 5.554996449073686
total_forw_3.00_delta_5.00 5.0000 2.00000 5.596516826190755
total_forw_3.00_delta_5.10 5.1000 2.00000 5.545032347583931
total_forw_3.00_delta_5.20 5.2000 2.00000 5.543358945344492
total_forw_3.00_delta_5.30 5.3000 2.00000 5.606758521501154
total_forw_3.00_delta_5.40 5.4000 2.00000 5.604831698259498
total_forw_3.00_delta_5.60 5.6000 2.00000 5.544205755907144
total_forw_3.00_delta_5.70 5.7000 2.00000 5.544426499537764
total_forw_3.00_delta_5.90 5.9000 2.00000 5.546885522043185
total_forw_3.00_delta_6.00 6.0000 2.00000 5.547030970149242
total_forw_3.00_delta_6.10 6.1000 2.00000 5.543941460083803
total_forw_3.00_delta_6.20 6.2000 2.00000 5.546684526287084
total_forw_3.00_delta_6.30 6.3000 2.00000 5.544235525638266
total_forw_3.00_delta_6.40 6.4000 2.00000 5.5439327715752
total_forw_3.00_delta_6.50 6.5000 2.00000 5.545135096838651
total_forw_3.00_delta_6.60 6.6000 2.00000 5.544728909729984
total_forw_3.00_delta_6.70 6.7000 2.00000 5.602925545715649
total_forw_3.00_delta_6.80 6.8000 2.00000 5.543750272730004
total_forw_3.00_delta_6.90 6.9000 2.00000 5.550483961050312
total_forw_3.00_delta_7.00 7.0000 2.00000 5.544184667779541
total_forw_3.00_delta_7.10 7.1000 2.00000 5.546896617258921
total_forw_3.00_delta_7.20 7.2000 2.00000 5.54633163393014
total_forw_3.00_delta_7.30 7.3000 2.00000 5.544255370992055
total_forw_3.00_delta_7.40 7.4000 2.00000 5.546303242013628
total_forw_3.00_delta_7.50 7.5000 2.00000 5.542845336851537
total_forw_3.00_delta_7.60 7.6000 2.00000 5.543467061491315
total_forw_3.00_delta_7.70 7.7000 2.00000 5.546340274579805
total_forw_3.00_delta_7.80 7.8000 2.00000 5.545842539871281
total_forw_3.00_delta_7.90 7.9000 2.00000 5.544622346559477
total_forw_3.00_delta_8.00 8.0000 2.00000 5.553267542385669
total_forw_3.00_delta_8.10 8.1000 2.00000 5.545786926132613
total_forw_3.00_delta_8.20 8.2000 2.00000 5.543906705006407
total_forw_3.00_delta_8.30 8.3000 2.00000 5.54945449749582
total_forw_3.00_delta_8.40 8.4000 2.00000 5.545842539871281
total_forw_3.00_delta_8.50 8.5000 2.00000 5.591623262507146
total_forw_3.00_delta_8.60 8.6000 2.00000 5.548874426758031
total_forw_3.00_delta_8.70 8.7000 2.00000 5.54609209606715
total_forw_3.00_delta_8.80 8.8000 2.00000 5.603874802356719
total_forw_3.00_delta_8.90 8.9000 2.00000 5.546844837160184
total_forw_3.00_delta_9.00 9.0000 2.00000 5.543145119241217
total_forw_3.00_delta_9.10 9.1000 2.00000 5.543223451486436
total_forw_3.00_delta_9.20 9.2000 2.00000 5.5446074752008645
total_forw_3.00_delta_9.30 9.3000 2.00000 5.5432570181240965
total_forw_3.00_delta_9.40 9.4000 2.00000 5.54509919925956
total_forw_3.00_delta_9.50 9.5000 2.00000 5.542600132712427
total_forw_3.00_delta_9.60 9.6000 2.00000 5.544019648840207
total_forw_3.00_delta_9.70 9.7000 2.00000 5.543865740094198
total_forw_3.00_delta_9.80 9.8000 2.00000 5.545286081750756
total_forw_3.00_delta_9.90 9.9000 2.00000 5.545173466831932
flex_forw_0.00005_delta_0.10 0.1000 0.00005 5.6042292940759735
flex_forw_0.00005_delta_0.20 0.2000 0.00005 5.59954467069576
flex_forw_0.00005_delta_0.30 0.3000 0.00005 5.603464830836292
flex_forw_0.00005_delta_0.40 0.4000 0.00005 5.604543555349479
flex_forw_0.00005_delta_0.50 0.5000 0.00005 5.59875878132231
flex_forw_0.00005_delta_0.60 0.6000 0.00005 5.611300488059616
flex_forw_0.00005_delta_0.70 0.7000 0.00005 5.606042612332639
flex_forw_0.00005_delta_0.80 0.8000 0.00005 5.626610305804154
flex_forw_0.00005_delta_0.90 0.9000 0.00005 5.608033696827137
flex_forw_0.00005_delta_1.00 1.0000 0.00005 5.597594277505557
flex_forw_0.00005_delta_1.10 1.1000 0.00005 5.606227614851436
flex_forw_0.00005_delta_1.20 1.2000 0.00005 5.604868376896666
flex_forw_0.00005_delta_1.30 1.3000 0.00005 5.606285680786352
flex_forw_0.00005_delta_1.40 1.4000 0.00005 5.598744558820637
flex_forw_0.00005_delta_1.50 1.5000 0.00005 5.602671915242396
flex_forw_0.00005_delta_1.60 1.6000 0.00005 5.6019774675363925
flex_forw_0.00005_delta_1.70 1.7000 0.00005 5.604982708062715
flex_forw_0.00005_delta_1.80 1.8000 0.00005 5.5991939834228255
flex_forw_0.00005_delta_1.90 1.9000 0.00005 5.604587814439752
flex_forw_0.00005_delta_10.00 10.0000 0.00005 5.593835235127693
flex_forw_0.00005_delta_2.00 2.0000 0.00005 5.6052759485137305
flex_forw_0.00005_delta_2.10 2.1000 0.00005 5.622179817041933
flex_forw_0.00005_delta_2.20 2.2000 0.00005 5.60310429871193
flex_forw_0.00005_delta_2.30 2.3000 0.00005 5.591007810957503
flex_forw_0.00005_delta_2.40 2.4000 0.00005 5.605330909062236
flex_forw_0.00005_delta_2.50 2.5000 0.00005 5.607549378184888
flex_forw_0.00005_delta_2.60 2.6000 0.00005 5.599432175723854
flex_forw_0.00005_delta_2.70 2.7000 0.00005 5.607275906830165
flex_forw_0.00005_delta_2.80 2.8000 0.00005 5.6041601476776
flex_forw_0.00005_delta_2.90 2.9000 0.00005 5.611842218333256
flex_forw_0.00005_delta_3.00 3.0000 0.00005 5.598878013207478
flex_forw_0.00005_delta_3.10 3.1000 0.00005 5.58867723255515
flex_forw_0.00005_delta_3.20 3.2000 0.00005 5.601705897012169
flex_forw_0.00005_delta_3.30 3.3000 0.00005 5.600821573755747
flex_forw_0.00005_delta_3.40 3.4000 0.00005 5.603702856148346
flex_forw_0.00005_delta_3.50 3.5000 0.00005 5.601007724925246
flex_forw_0.00005_delta_3.60 3.6000 0.00005 5.593571809672424
flex_forw_0.00005_delta_3.70 3.7000 0.00005 5.620818724813287
flex_forw_0.00005_delta_3.80 3.8000 0.00005 5.599683337985099
flex_forw_0.00005_delta_3.90 3.9000 0.00005 5.590742664381038
flex_forw_0.00005_delta_4.00 4.0000 0.00005 5.632946989258897
flex_forw_0.00005_delta_4.10 4.1000 0.00005 5.600116524440426
flex_forw_0.00005_delta_4.20 4.2000 0.00005 5.59337247416286
flex_forw_0.00005_delta_4.30 4.3000 0.00005 5.625451361812561
flex_forw_0.00005_delta_4.40 4.4000 0.00005 5.603603334160377
flex_forw_0.00005_delta_4.50 4.5000 0.00005 5.597211270294877
flex_forw_0.00005_delta_4.60 4.6000 0.00005 5.600946771924709
flex_forw_0.00005_delta_4.70 4.7000 0.00005 5.6275573546218975
flex_forw_0.00005_delta_4.80 4.8000 0.00005 5.598477526956283
flex_forw_0.00005_delta_4.90 4.9000 0.00005 5.587266343145562
flex_forw_0.00005_delta_5.00 5.0000 0.00005 5.625603598226233
flex_forw_0.00005_delta_5.10 5.1000 0.00005 5.599077024709047
flex_forw_0.00005_delta_5.20 5.2000 0.00005 5.595638391416252
flex_forw_0.00005_delta_5.30 5.3000 0.00005 5.6238372578293605
flex_forw_0.00005_delta_5.40 5.4000 0.00005 5.628526860509709
flex_forw_0.00005_delta_5.50 5.5000 0.00005 5.597228836754443
flex_forw_0.00005_delta_5.60 5.6000 0.00005 5.599228955612084
flex_forw_0.00005_delta_5.70 5.7000 0.00005 5.6121510207365315
flex_forw_0.00005_delta_5.80 5.8000 0.00005 5.598927227835204
flex_forw_0.00005_delta_5.90 5.9000 0.00005 5.607462529474178
flex_forw_0.00005_delta_6.00 6.0000 0.00005 5.6145650434951655
flex_forw_0.00005_delta_6.10 6.1000 0.00005 5.600481723778274
flex_forw_0.00005_delta_6.20 6.2000 0.00005 5.595147764668532
flex_forw_0.00005_delta_6.30 6.3000 0.00005 5.6126493105165
flex_forw_0.00005_delta_6.40 6.4000 0.00005 5.601435243865328
flex_forw_0.00005_delta_6.50 6.5000 0.00005 5.600624449588904
flex_forw_0.00005_delta_6.60 6.6000 0.00005 5.604376193628793
flex_forw_0.00005_delta_6.70 6.7000 0.00005 5.647192190776065
flex_forw_0.00005_delta_6.80 6.8000 0.00005 5.597728085776436
flex_forw_0.00005_delta_6.90 6.9000 0.00005 5.601223168749906
flex_forw_0.00005_delta_7.00 7.0000 0.00005 5.606967911387906
flex_forw_0.00005_delta_7.10 7.1000 0.00005 5.607065592130135
flex_forw_0.00005_delta_7.20 7.2000 0.00005 5.600623360256541
flex_forw_0.00005_delta_7.30 7.3000 0.00005 5.6063716901257665
flex_forw_0.00005_delta_7.40 7.4000 0.00005 5.613496150780439
flex_forw_0.00005_delta_7.50 7.5000 0.00005 5.5912661174519895
flex_forw_0.00005_delta_7.60 7.6000 0.00005 5.605668063710495
flex_forw_0.00005_delta_7.70 7.7000 0.00005 5.610722960937773
flex_forw_0.00005_delta_7.80 7.8000 0.00005 5.599739010816955
flex_forw_0.00005_delta_7.90 7.9000 0.00005 5.6025179304859165
flex_forw_0.00005_delta_8.00 8.0000 0.00005 5.610209668330176
flex_forw_0.00005_delta_8.10 8.1000 0.00005 5.598878013207478
flex_forw_0.00005_delta_8.20 8.2000 0.00005 5.5957331452942345
flex_forw_0.00005_delta_8.30 8.3000 0.00005 5.6003923600825845
flex_forw_0.00005_delta_8.40 8.4000 0.00005 5.600156874978974
flex_forw_0.00005_delta_8.50 8.5000 0.00005 5.616781040479442
flex_forw_0.00005_delta_8.60 8.6000 0.00005 5.6021956871521885
flex_forw_0.00005_delta_8.70 8.7000 0.00005 5.598226761538982
flex_forw_0.00005_delta_8.80 8.8000 0.00005 5.6221217644590435
flex_forw_0.00005_delta_8.90 8.9000 0.00005 5.602078448451232
flex_forw_0.00005_delta_9.00 9.0000 0.00005 5.603846690022136
flex_forw_0.00005_delta_9.10 9.1000 0.00005 5.608822236907217
flex_forw_0.00005_delta_9.20 9.2000 0.00005 5.6002702726344635
flex_forw_0.00005_delta_9.30 9.3000 0.00005 5.611481139910514
flex_forw_0.00005_delta_9.40 9.4000 0.00005 5.601661343233024
flex_forw_0.00005_delta_9.50 9.5000 0.00005 5.599779396444117
flex_forw_0.00005_delta_9.60 9.6000 0.00005 5.608504639233393
flex_forw_0.00005_delta_9.70 9.7000 0.00005 5.591923437643608
flex_forw_0.00005_delta_9.80 9.8000 0.00005 5.599884163264482
flex_forw_0.00005_delta_9.90 9.9000 0.00005 5.610519633317634
flex_forw_0.00010_delta_0.10 0.1000 0.00010 5.613490863153475
flex_forw_0.00010_delta_0.20 0.2000 0.00010 5.612874943082826
flex_forw_0.00010_delta_0.30 0.3000 0.00010 5.613865068160485
flex_forw_0.00010_delta_0.40 0.4000 0.00010 5.613975999198163
flex_forw_0.00010_delta_0.50 0.5000 0.00010 5.608544217940806
flex_forw_0.00010_delta_0.60 0.6000 0.00010 5.623624482801031
flex_forw_0.00010_delta_0.70 0.7000 0.00010 5.615841727417742
flex_forw_0.00010_delta_0.80 0.8000 0.00010 5.636361501277163
flex_forw_0.00010_delta_0.90 0.9000 0.00010 5.614154485861291
flex_forw_0.00010_delta_1.00 1.0000 0.00010 5.607663005824017
flex_forw_0.00010_delta_1.10 1.1000 0.00010 5.609204756625397
flex_forw_0.00010_delta_1.20 1.2000 0.00010 5.611369569699524
flex_forw_0.00010_delta_1.30 1.3000 0.00010 5.617098937853816
flex_forw_0.00010_delta_1.40 1.4000 0.00010 5.613281421356643
flex_forw_0.00010_delta_1.50 1.5000 0.00010 5.613687519542504
flex_forw_0.00010_delta_1.60 1.6000 0.00010 5.611842218333256
flex_forw_0.00010_delta_1.70 1.7000 0.00010 5.616237032830599
flex_forw_0.00010_delta_1.80 1.8000 0.00010 5.611374883216705
flex_forw_0.00010_delta_1.90 1.9000 0.00010 5.610358819993414
flex_forw_0.00010_delta_2.00 2.0000 0.00010 5.618164241872869
flex_forw_0.00010_delta_2.10 2.1000 0.00010 5.634198063093888
flex_forw_0.00010_delta_2.20 2.2000 0.00010 5.6093990928542725
flex_forw_0.00010_delta_2.30 2.3000 0.00010 5.610330059016342
flex_forw_0.00010_delta_2.40 2.4000 0.00010 5.613096224532985
flex_forw_0.00010_delta_2.50 2.5000 0.00010 5.6098589601601745
flex_forw_0.00010_delta_2.60 2.6000 0.00010 5.616852404038521
flex_forw_0.00010_delta_2.70 2.7000 0.00010 5.6104930127080035
flex_forw_0.00010_delta_2.80 2.8000 0.00010 5.618412123574447
flex_forw_0.00010_delta_2.90 2.9000 0.00010 5.6303180161569335
flex_forw_0.00010_delta_3.00 3.0000 0.00010 5.611014479454637
flex_forw_0.00010_delta_3.10 3.1000 0.00010 5.613679063035615
flex_forw_0.00010_delta_3.20 3.2000 0.00010 5.6117891373892945
flex_forw_0.00010_delta_3.30 3.3000 0.00010 5.615191213975769
flex_forw_0.00010_delta_3.40 3.4000 0.00010 5.610833633343963
flex_forw_0.00010_delta_3.50 3.5000 0.00010 5.6097576391255295
flex_forw_0.00010_delta_3.60 3.6000 0.00010 5.607184711431317
flex_forw_0.00010_delta_3.70 3.7000 0.00010 5.632071418717624
flex_forw_0.00010_delta_3.80 3.8000 0.00010 5.6092058246445005
flex_forw_0.00010_delta_3.90 3.9000 0.00010 5.615675507609065
flex_forw_0.00010_delta_4.00 4.0000 0.00010 5.639517366906984
flex_forw_0.00010_delta_4.10 4.1000 0.00010 5.6132835374354
flex_forw_0.00010_delta_4.20 4.2000 0.00010 5.609541052817278
flex_forw_0.00010_delta_4.30 4.3000 0.00010 5.639952408561958
flex_forw_0.00010_delta_4.40 4.4000 0.00010 5.610395034810901
flex_forw_0.00010_delta_4.50 4.5000 0.00010 5.60558729969706
flex_forw_0.00010_delta_4.60 4.6000 0.00010 5.612632356856852
flex_forw_0.00010_delta_4.70 4.7000 0.00010 5.6387647219359165
flex_forw_0.00010_delta_4.80 4.8000 0.00010 5.613303639669381
flex_forw_0.00010_delta_4.90 4.9000 0.00010 5.607766959789719
flex_forw_0.00010_delta_5.00 5.0000 0.00010 5.6367145128602285
flex_forw_0.00010_delta_5.10 5.1000 0.00010 5.616178180355617
flex_forw_0.00010_delta_5.20 5.2000 0.00010 5.609275240252996
flex_forw_0.00010_delta_5.30 5.3000 0.00010 5.633968111689744
flex_forw_0.00010_delta_5.40 5.4000 0.00010 5.637217459623913
flex_forw_0.00010_delta_5.50 5.5000 0.00010 5.603722325174373
flex_forw_0.00010_delta_5.60 5.6000 0.00010 5.609600811553683
flex_forw_0.00010_delta_5.70 5.7000 0.00010 5.624200593499532
flex_forw_0.00010_delta_5.80 5.8000 0.00010 5.61181249380393
flex_forw_0.00010_delta_5.90 5.9000 0.00010 5.616027860162048
flex_forw_0.00010_delta_6.00 6.0000 0.00010 5.6237164226665985
flex_forw_0.00010_delta_6.10 6.1000 0.00010 5.607276979603248
flex_forw_0.00010_delta_6.20 6.2000 0.00010 5.603394480202891
flex_forw_0.00010_delta_6.30 6.3000 0.00010 5.620915418960398
flex_forw_0.00010_delta_6.40 6.4000 0.00010 5.608047618358367
flex_forw_0.00010_delta_6.50 6.5000 0.00010 5.609074438584426
flex_forw_0.00010_delta_6.60 6.6000 0.00010 5.613545851327368
flex_forw_0.00010_delta_6.70 6.7000 0.00010 5.6503998130472946
flex_forw_0.00010_delta_6.80 6.8000 0.00010 5.606377065143953
flex_forw_0.00010_delta_6.90 6.9000 0.00010 5.610676129505275
flex_forw_0.00010_delta_7.00 7.0000 0.00010 5.617222676542686
flex_forw_0.00010_delta_7.10 7.1000 0.00010 5.612513662704627
flex_forw_0.00010_delta_7.20 7.2000 0.00010 5.611802939058856
flex_forw_0.00010_delta_7.30 7.3000 0.00010 5.614343453905831
flex_forw_0.00010_delta_7.40 7.4000 0.00010 5.62405096079204
flex_forw_0.00010_delta_7.50 7.5000 0.00010 5.6006919828597
flex_forw_0.00010_delta_7.60 7.6000 0.00010 5.615586059234552
flex_forw_0.00010_delta_7.70 7.7000 0.00010 5.6178858600402375
flex_forw_0.00010_delta_7.80 7.8000 0.00010 5.61244158256805
flex_forw_0.00010_delta_7.90 7.9000 0.00010 5.613111043185459
flex_forw_0.00010_delta_8.00 8.0000 0.00010 5.623285480096842
flex_forw_0.00010_delta_8.10 8.1000 0.00010 5.60648025259497
flex_forw_0.00010_delta_8.20 8.2000 0.00010 5.608516406252908
flex_forw_0.00010_delta_8.30 8.3000 0.00010 5.613239097616138
flex_forw_0.00010_delta_8.40 8.4000 0.00010 5.608581653939166
flex_forw_0.00010_delta_8.50 8.5000 0.00010 5.6295543398079095
flex_forw_0.00010_delta_8.60 8.6000 0.00010 5.61068996659049
flex_forw_0.00030_delta_0.10 0.1000 0.00030 5.625620053020938
flex_forw_0.00030_delta_0.20 0.2000 0.00030 5.629954673682222
flex_forw_0.00030_delta_0.30 0.3000 0.00030 5.624610013918403
flex_forw_0.00030_delta_0.40 0.4000 0.00030 5.630802000411799
flex_forw_0.00030_delta_0.50 0.5000 0.00030 5.625161141931581
total_forw_0.00010_delta_10.00 10.0000 0.00010 5.6083805312514565
total_forw_0.00010_delta_9.20 9.2000 0.00010 5.612943774753142
total_forw_0.00010_delta_9.30 9.3000 0.00010 5.618118206065557
total_forw_0.00010_delta_9.40 9.4000 0.00010 5.61356805611645
total_forw_0.00010_delta_9.50 9.5000 0.00010 5.610750631683459
total_forw_0.00010_delta_9.60 9.6000 0.00010 5.615485013029574
total_forw_0.00010_delta_9.70 9.7000 0.00010 5.6138249147058294
total_forw_0.00010_delta_9.80 9.8000 0.00010 5.6126906322894206
total_forw_0.00010_delta_9.90 9.9000 0.00010 5.617018174103056
total_forw_0.00015_delta_0.10 0.1000 0.00015 5.617827230593943
total_forw_0.00015_delta_0.20 0.2000 0.00015 5.619449180997239
total_forw_0.00015_delta_0.30 0.3000 0.00015 5.6142558420751945
total_forw_0.00015_delta_0.40 0.4000 0.00015 5.618061700904473
total_forw_0.00015_delta_0.50 0.5000 0.00015 5.617269855741195
total_forw_0.00015_delta_0.60 0.6000 0.00015 5.628284686864972
total_forw_0.00015_delta_0.70 0.7000 0.00015 5.618961769584714
total_forw_0.00015_delta_0.80 0.8000 0.00015 5.633191630888765
total_forw_0.00015_delta_0.90 0.9000 0.00015 5.618996229900375
total_forw_0.00015_delta_1.00 1.0000 0.00015 5.616102501167135
total_forw_0.00015_delta_1.10 1.1000 0.00015 5.6175234871299455
total_forw_0.00015_delta_1.20 1.2000 0.00015 5.6126906322894206
total_forw_0.00015_delta_1.30 1.3000 0.00015 5.619653584811542
total_forw_0.00015_delta_1.40 1.4000 0.00015 5.6202641373349
total_forw_0.00015_delta_1.50 1.5000 0.00015 5.617701569407501
total_forw_0.00015_delta_1.60 1.6000 0.00015 5.618260482794975
total_forw_0.00015_delta_1.70 1.7000 0.00015 5.6209736330100535
fix_forw_2.00000_delta_2.10 2.1000 1.00000 5.634774423402162
fix_forw_2.00000_delta_4.00 4.0000 1.00000 5.634386572747978
fix_forw_2.00000_delta_4.30 4.3000 1.00000 5.6345347020602565
fix_forw_2.00000_delta_4.70 4.7000 1.00000 5.63455988909402
fix_forw_2.00000_delta_8.80 8.8000 1.00000 5.632301363612623
fix_forw_3.00000_delta_0.10 0.1000 2.00000 5.542382195600558
fix_forw_3.00000_delta_0.40 0.4000 2.00000 5.542569005534315
fix_forw_3.00000_delta_0.50 0.5000 2.00000 5.546726459460997
fix_forw_3.00000_delta_0.60 0.6000 2.00000 5.545912973718297
fix_forw_3.00000_delta_1.00 1.0000 2.00000 5.5469779735142835
fix_forw_3.00000_delta_1.10 1.1000 2.00000 5.544925858851324
fix_forw_3.00000_delta_1.40 1.4000 2.00000 5.542791826945949
fix_forw_3.00000_delta_1.80 1.8000 2.00000 5.544637217408872
fix_forw_3.00000_delta_1.90 1.9000 2.00000 5.543019509486021
fix_forw_3.00000_delta_2.00 2.0000 2.00000 5.543565212612428
fix_forw_3.00000_delta_2.20 2.2000 2.00000 5.543028216284413
fix_forw_3.00000_delta_2.40 2.4000 2.00000 5.543008314774449
fix_forw_3.00000_delta_2.80 2.8000 2.00000 5.544085415782125
fix_forw_3.00000_delta_2.90 2.9000 2.00000 5.591832295278024
fix_forw_3.00000_delta_3.00 3.0000 2.00000 5.545262571157625
fix_forw_3.00000_delta_3.30 3.3000 2.00000 5.547300782945343
fix_forw_3.00000_delta_3.40 3.4000 2.00000 5.546615451055571
fix_forw_3.00000_delta_3.80 3.8000 2.00000 5.542788093450676
fix_forw_3.00000_delta_3.90 3.9000 2.00000 5.544556660883026
fix_forw_3.00000_delta_4.10 4.1000 2.00000 5.5427930714372415
fix_forw_3.00000_delta_4.40 4.4000 2.00000 5.545730069171344
fix_forw_3.00000_delta_4.70 4.7000 2.00000 5.595136732978197
fix_forw_3.00000_delta_4.80 4.8000 2.00000 5.544525673624703
fix_forw_3.00000_delta_4.90 4.9000 2.00000 5.546279786421664
fix_forw_3.00000_delta_5.00 5.0000 2.00000 5.595468664194809
fix_forw_3.00000_delta_5.10 5.1000 2.00000 5.5418200359027034
fix_forw_3.00000_delta_5.30 5.3000 2.00000 5.60675637338946
fix_forw_3.00000_delta_5.40 5.4000 2.00000 5.602087133884885
fix_forw_3.00000_delta_6.70 6.7000 2.00000 5.6014787336556395
fix_forw_3.00000_delta_7.00 7.0000 2.00000 5.544027094654323
fix_forw_3.00000_delta_7.80 7.8000 2.00000 5.544502121829594
fix_forw_5.00000_delta_0.50 0.5000 4.00000 5.609468477581017
fix_forw_5.00000_delta_2.00 2.0000 4.00000 5.610986825515242
fix_forw_5.00000_delta_2.50 2.5000 4.00000 5.610447221442121
fix_forw_5.00000_delta_3.00 3.0000 4.00000 5.608104370752346
fix_forw_5.00000_delta_4.00 4.0000 4.00000 5.578366401117558
fix_forw_5.00000_delta_5.00 5.0000 4.00000 5.609916542634074
fix_forw_5.00000_delta_5.50 5.5000 4.00000 5.6354324729119325
fix_forw_5.00000_delta_6.00 6.0000 4.00000 5.60716003173703
fix_forw_5.00000_delta_7.50 7.5000 4.00000 5.6072222647970955
fix_forw_5.00000_delta_8.00 8.0000 4.00000 5.608737780735203
fix_forw_5.00000_delta_9.00 9.0000 4.00000 5.599543578651635
fix_forw_6.00000_delta_2.00 2.0000 5.00000 5.61662672916916
fix_forw_6.00000_delta_3.50 3.5000 5.00000 5.599002679434188
fix_forw_6.00000_delta_8.00 8.0000 5.00000 5.6105632875853395
fix_forw_6.00000_delta_9.50 9.5000 5.00000 5.611076162667063
fix_forw_7.00000_delta_1.00 1.0000 6.00000 5.595843298233052
fix_forw_7.00000_delta_3.00 3.0000 6.00000 5.597099267408969
fix_forw_7.00000_delta_4.50 4.5000 6.00000 5.599791402257739
fix_forw_7.00000_delta_5.00 5.0000 6.00000 5.602279254681985
fix_forw_7.00000_delta_6.00 6.0000 6.00000 5.584999116886156
fix_forw_7.00000_delta_7.00 7.0000 6.00000 5.597537231938718
fix_forw_7.00000_delta_8.00 8.0000 6.00000 5.6069614701272945
fix_forw_7.00000_delta_8.50 8.5000 6.00000 5.600905406087476
fix_forw_8.00000_delta_0.50 0.5000 7.00000 5.593071082365556
fix_forw_8.00000_delta_1.00 1.0000 7.00000 5.586835883985503
fix_forw_8.00000_delta_1.50 1.5000 7.00000 5.627069738906086
fix_forw_8.00000_delta_3.00 3.0000 7.00000 5.592032338801554
fix_forw_8.00000_delta_4.00 4.0000 7.00000 5.590091365844074
fix_forw_8.00000_delta_5.50 5.5000 7.00000 5.610021024664145
fix_forw_8.00000_delta_7.00 7.0000 7.00000 5.583792546228764
fix_forw_8.00000_delta_7.50 7.5000 7.00000 5.587780536339905
fix_forw_8.00000_delta_8.50 8.5000 7.00000 5.616246490520256
fix_forw_8.00000_delta_9.00 9.0000 7.00000 5.589108108602838
fix_forw_8.00000_delta_9.50 9.5000 7.00000 5.592694048249384
fix_forw_9.00000_delta_1.50 1.5000 8.00000 5.633124924110061
fix_forw_9.00000_delta_3.50 3.5000 8.00000 5.613490863153475
fix_forw_9.00000_delta_4.00 4.0000 8.00000 5.607000116258032
fix_forw_9.00000_delta_4.50 4.5000 8.00000 5.608214641934011
fix_forw_9.00000_delta_5.00 5.0000 8.00000 5.608468266429977
fix_forw_9.00000_delta_6.00 6.0000 8.00000 5.609034908170505
fix_forw_9.00000_delta_6.50 6.5000 8.00000 5.605539911151224
flex_forw_0.00005_delta_0.60 0.6000 0.00005 5.609373471075855
flex_forw_0.00005_delta_0.70 0.7000 0.00005 5.604092070937514
flex_forw_0.00005_delta_0.80 0.8000 0.00005 5.624558470873253
flex_forw_0.00005_delta_1.00 1.0000 0.00005 5.59613506847379
flex_forw_0.00005_delta_1.10 1.1000 0.00005 5.603994799936684
flex_forw_0.00005_delta_1.20 1.2000 0.00005 5.604479857522605
flex_forw_0.00005_delta_1.40 1.4000 0.00005 5.597665573928598
flex_forw_0.00005_delta_1.60 1.6000 0.00005 5.600398899513135
flex_forw_0.00005_delta_1.90 1.9000 0.00005 5.603533005961137
flex_forw_0.00005_delta_10.00 10.0000 0.00005 5.592173425200357
flex_forw_0.00005_delta_2.00 2.0000 0.00005 5.603263489432861
flex_forw_0.00005_delta_2.10 2.1000 0.00005 5.620609667113057
flex_forw_0.00005_delta_2.50 2.5000 0.00005 5.604432347976115
flex_forw_0.00005_delta_2.60 2.6000 0.00005 5.599360076245867
flex_forw_0.00005_delta_2.70 2.7000 0.00005 5.607043052370327
flex_forw_0.00005_delta_3.00 3.0000 0.00005 5.598718300670741
flex_forw_0.00005_delta_3.30 3.3000 0.00005 5.598141314921541
flex_forw_0.00005_delta_3.40 3.4000 0.00005 5.603138957443256
flex_forw_0.00005_delta_4.00 4.0000 0.00005 5.6278163058623765
flex_forw_0.00005_delta_4.40 4.4000 0.00005 5.603093467291135
flex_forw_0.00005_delta_4.50 4.5000 0.00005 5.597209074437471
flex_forw_0.00005_delta_4.60 4.6000 0.00005 5.600884721691255
flex_forw_0.00005_delta_4.70 4.7000 0.00005 5.6229638030679645
flex_forw_0.00005_delta_4.90 4.9000 0.00005 5.586846004110501
flex_forw_0.00005_delta_5.00 5.0000 0.00005 5.624395554631505
flex_forw_0.00005_delta_5.30 5.3000 0.00005 5.6215013614501865
flex_forw_0.00005_delta_5.40 5.4000 0.00005 5.625539830007429
flex_forw_0.00005_delta_5.50 5.5000 0.00005 5.596878471259815
flex_forw_0.00005_delta_5.60 5.6000 0.00005 5.596424442999148
flex_forw_0.00005_delta_5.90 5.9000 0.00005 5.602262976554152
flex_forw_0.00005_delta_6.10 6.1000 0.00005 5.598886762882246
flex_forw_0.00005_delta_6.30 6.3000 0.00005 5.61006686088717
flex_forw_0.00005_delta_6.40 6.4000 0.00005 5.5998034077394765
flex_forw_0.00005_delta_6.50 6.5000 0.00005 5.597914471202528
flex_forw_0.00005_delta_6.60 6.6000 0.00005 5.602553720545841
flex_forw_0.00005_delta_6.70 6.7000 0.00005 5.64401097810267
flex_forw_0.00005_delta_6.80 6.8000 0.00005 5.595907174138342
flex_forw_0.00005_delta_7.00 7.0000 0.00005 5.606070582886205
flex_forw_0.00005_delta_7.20 7.2000 0.00005 5.5993098180151595
flex_forw_0.00005_delta_7.40 7.4000 0.00005 5.611993994031797
flex_forw_0.00005_delta_7.50 7.5000 0.00005 5.590364717901249
flex_forw_0.00005_delta_7.70 7.7000 0.00005 5.610256550087056
flex_forw_0.00005_delta_7.80 7.8000 0.00005 5.5990201735850516
flex_forw_0.00005_delta_8.10 8.1000 0.00005 5.594800131741387
flex_forw_0.00005_delta_8.40 8.4000 0.00005 5.598331903533384
flex_forw_0.00005_delta_8.60 8.6000 0.00005 5.600720300138564
flex_forw_0.00005_delta_8.70 8.7000 0.00005 5.597626088125011
flex_forw_0.00005_delta_8.90 8.9000 0.00005 5.601006636553822
flex_forw_0.00005_delta_9.10 9.1000 0.00005 5.607817320289214
flex_forw_0.00005_delta_9.20 9.2000 0.00005 5.598921759818635
flex_forw_0.00005_delta_9.40 9.4000 0.00005 5.598151175004655
flex_forw_0.00005_delta_9.60 9.6000 0.00005 5.607604051797608
flex_forw_0.00005_delta_9.90 9.9000 0.00005 5.60980030349495
flex_forw_0.00010_delta_0.10 0.1000 0.00010 5.613484517916136
flex_forw_0.00010_delta_0.20 0.2000 0.00010 5.6106250349096705
flex_forw_0.00010_delta_0.40 0.4000 0.00010 5.61145032814564
flex_forw_0.00010_delta_0.50 0.5000 0.00010 5.608497150964063
flex_forw_0.00010_delta_1.10 1.1000 0.00010 5.608515336537035
flex_forw_0.00010_delta_1.40 1.4000 0.00010 5.6124659639531425
flex_forw_0.00010_delta_1.60 1.6000 0.00010 5.61183160266347
flex_forw_0.00010_delta_1.70 1.7000 0.00010 5.616034168348879
flex_forw_0.00010_delta_10.00 10.0000 0.00010 5.60821892374527
flex_forw_0.00010_delta_2.00 2.0000 0.00010 5.613317393293374
flex_forw_0.00010_delta_2.20 2.2000 0.00010 5.609345712443344
flex_forw_0.00010_delta_2.30 2.3000 0.00010 5.610258680955762
flex_forw_0.00010_delta_2.40 2.4000 0.00010 5.612233755213431
flex_forw_0.00010_delta_2.60 2.6000 0.00010 5.610807031974979
flex_forw_0.00010_delta_3.00 3.0000 0.00010 5.610602679133694
flex_forw_0.00010_delta_3.10 3.1000 0.00010 5.61207463645842
flex_forw_0.00010_delta_3.30 3.3000 0.00010 5.614036207040471
flex_forw_0.00010_delta_3.40 3.4000 0.00010 5.610590968506038
flex_forw_0.00010_delta_3.70 3.7000 0.00010 5.629661335371743
flex_forw_0.00010_delta_3.90 3.9000 0.00010 5.614057330621165
flex_forw_0.00010_delta_4.00 4.0000 0.00010 5.635245422657026
flex_forw_0.00010_delta_4.10 4.1000 0.00010 5.6127753825983895
flex_forw_0.00010_delta_4.70 4.7000 0.00010 5.636031296159342
flex_forw_0.00010_delta_4.80 4.8000 0.00010 5.610741053547926
flex_forw_0.00010_delta_5.10 5.1000 0.00010 5.613880917186478
flex_forw_0.00010_delta_5.30 5.3000 0.00010 5.632767969859799
flex_forw_0.00010_delta_5.70 5.7000 0.00010 5.621980747299732
flex_forw_0.00010_delta_5.80 5.8000 0.00010 5.6099911752203795
flex_forw_0.00010_delta_6.30 6.3000 0.00010 5.620701207247402
flex_forw_0.00010_delta_6.40 6.4000 0.00010 5.607915881388089
flex_forw_0.00010_delta_6.50 6.5000 0.00010 5.607971579942531
flex_forw_0.00010_delta_6.70 6.7000 0.00010 5.650069421749048
flex_forw_0.00010_delta_6.80 6.8000 0.00010 5.604905052436375
flex_forw_0.00010_delta_6.90 6.9000 0.00010 5.6103236674294354
flex_forw_0.00010_delta_7.30 7.3000 0.00010 5.61193137971652
flex_forw_0.00010_delta_8.20 8.2000 0.00010 5.606673663009176
flex_forw_0.00010_delta_8.50 8.5000 0.00010 5.626086698183021
flex_forw_0.00010_delta_8.70 8.7000 0.00010 5.614095350477491
flex_forw_0.00010_delta_8.80 8.8000 0.00010 5.635429456611466
flex_forw_0.00010_delta_8.90 8.9000 0.00010 5.611409950799743
flex_forw_0.00010_delta_9.00 9.0000 0.00010 5.614754887482749
flex_forw_0.00010_delta_9.10 9.1000 0.00010 5.613747767388319
flex_forw_0.00010_delta_9.20 9.2000 0.00010 5.612496703748733
flex_forw_0.00010_delta_9.30 9.3000 0.00010 5.6178157131654505
flex_forw_0.00010_delta_9.40 9.4000 0.00010 5.6130157715956335
flex_forw_0.00010_delta_9.60 9.6000 0.00010 5.6109347036887165
flex_forw_0.00010_delta_9.70 9.7000 0.00010 5.611472640331645
flex_forw_0.00010_delta_9.80 9.8000 0.00010 5.612235876403041
flex_forw_0.00010_delta_9.90 9.9000 0.00010 5.6167915358559535
flex_forw_0.00015_delta_0.10 0.1000 0.00015 5.6176010142729345
flex_forw_0.00015_delta_0.50 0.5000 0.00015 5.61581858669947
flex_forw_0.00015_delta_0.60 0.6000 0.00015 5.627068713926809
flex_forw_0.00015_delta_1.00 1.0000 0.00015 5.615857504473282
flex_forw_0.00015_delta_1.10 1.1000 0.00015 5.6173117885042725
flex_forw_0.00015_delta_1.30 1.3000 0.00015 5.618921040231523
flex_forw_0.00015_delta_1.40 1.4000 0.00015 5.620113141950623
flex_forw_0.00015_delta_1.60 1.6000 0.00015 5.617749743826559
flex_forw_0.00015_delta_1.80 1.8000 0.00015 5.619609792092281
flex_forw_0.00015_delta_1.90 1.9000 0.00015 5.619889155567131
flex_forw_0.00015_delta_10.00 10.0000 0.00015 5.614526009724282
flex_forw_0.00015_delta_2.00 2.0000 0.00015 5.620676243669683
flex_forw_0.00015_delta_2.10 2.1000 0.00015 5.637603791885014
flex_forw_0.00015_delta_2.20 2.2000 0.00015 5.618527126097993
flex_forw_0.00015_delta_2.30 2.3000 0.00015 5.617914124981213
flex_forw_0.00015_delta_2.40 2.4000 0.00015 5.61865463874404
flex_forw_0.00015_delta_2.50 2.5000 0.00015 5.620153759663694
flex_forw_0.00015_delta_2.60 2.6000 0.00015 5.6190056276937455
flex_forw_0.00015_delta_2.70 2.7000 0.00015 5.619370939795253
flex_forw_0.00015_delta_2.80 2.8000 0.00015 5.625513085709516
flex_forw_0.00015_delta_2.90 2.9000 0.00015 5.632287185511407
flex_forw_0.00015_delta_3.00 3.0000 0.00015 5.619591022432136
flex_forw_0.00015_delta_3.10 3.1000 0.00015 5.620870713589699
flex_forw_0.00015_delta_3.20 3.2000 0.00015 5.6184591737422
flex_forw_0.00015_delta_3.30 3.3000 0.00015 5.619230070100694
flex_forw_0.00015_delta_3.40 3.4000 0.00015 5.615981597325354
flex_forw_0.00015_delta_3.50 3.5000 0.00015 5.6178345597075925
flex_forw_0.00015_delta_3.60 3.6000 0.00015 5.614874024931906
flex_forw_0.00015_delta_3.70 3.7000 0.00015 5.636208975706508
flex_forw_0.00015_delta_3.80 3.8000 0.00015 5.618349382087298
flex_forw_0.00015_delta_3.90 3.9000 0.00015 5.6173516208793774
flex_forw_0.00015_delta_4.00 4.0000 0.00015 5.635885685281273
flex_forw_0.00015_delta_4.10 4.1000 0.00015 5.618893885207178
flex_forw_0.00015_delta_4.20 4.2000 0.00015 5.6115512550897995
flex_forw_0.00015_delta_4.30 4.3000 0.00015 5.639776254264263
flex_forw_0.00015_delta_4.40 4.4000 0.00015 5.612677918316502
flex_forw_0.00015_delta_4.50 4.5000 0.00015 5.618069026062325
flex_forw_0.00015_delta_4.60 4.6000 0.00015 5.616887032128152
flex_forw_0.00015_delta_4.70 4.7000 0.00015 5.635671699351535
flex_forw_0.00015_delta_4.80 4.8000 0.00015 5.6177905831703
flex_forw_0.00015_delta_4.90 4.9000 0.00015 5.61356276936488
flex_forw_0.00015_delta_5.00 5.0000 0.00015 5.637126331210849
flex_forw_0.00015_delta_5.10 5.1000 0.00015 5.61783351269893
flex_forw_0.00015_delta_5.20 5.2000 0.00015 5.613041179396528
flex_forw_0.00015_delta_5.30 5.3000 0.00015 5.6378418255887635
flex_forw_0.00015_delta_5.40 5.4000 0.00015 5.632077498123
flex_forw_0.00015_delta_5.50 5.5000 0.00015 5.615153289938912
flex_forw_0.00015_delta_5.60 5.6000 0.00015 5.615408160072185
flex_forw_0.00015_delta_5.70 5.7000 0.00015 5.6241304273389385
flex_forw_0.00015_delta_5.80 5.8000 0.00015 5.622127984749823
flex_forw_0.00015_delta_5.90 5.9000 0.00015 5.61748786191005
flex_forw_0.00015_delta_6.00 6.0000 0.00015 5.627079988565809
flex_forw_0.00015_delta_6.10 6.1000 0.00015 5.618846882113752
flex_forw_0.00015_delta_6.20 6.2000 0.00015 5.616223371359695
flex_forw_0.00015_delta_6.30 6.3000 0.00015 5.620482727274033
flex_forw_0.00015_delta_6.40 6.4000 0.00015 5.617510913856614
flex_forw_0.00015_delta_6.50 6.5000 0.00015 5.6114492656319985
flex_forw_0.00015_delta_6.60 6.6000 0.00015 5.619738029730303
flex_forw_0.00015_delta_6.70 6.7000 0.00015 5.649766017836669
flex_forw_0.00015_delta_6.80 6.8000 0.00015 5.6170013901401195
flex_forw_0.00015_delta_6.90 6.9000 0.00015 5.618876129080879
flex_forw_0.00015_delta_7.00 7.0000 0.00015 5.617492053264072
flex_forw_0.00015_delta_7.10 7.1000 0.00015 5.6180198404892625
flex_forw_0.00015_delta_7.20 7.2000 0.00015 5.621535620850755
flex_forw_0.00015_delta_7.30 7.3000 0.00015 5.618763308496017
flex_forw_0.00015_delta_7.40 7.4000 0.00015 5.627046163770674
flex_forw_0.00015_delta_7.50 7.5000 0.00015 5.612265571969792
flex_forw_0.00015_delta_7.60 7.6000 0.00015 5.62384138835174
flex_forw_0.00015_delta_7.70 7.7000 0.00015 5.627595234601862
flex_forw_0.00015_delta_7.80 7.8000 0.00015 5.616587880268787
flex_forw_0.00015_delta_7.90 7.9000 0.00015 5.617471096089442
flex_forw_0.00015_delta_8.00 8.0000 0.00015 5.62802806027514
flex_forw_0.00015_delta_8.10 8.1000 0.00015 5.618320099624399
flex_forw_0.00015_delta_8.20 8.2000 0.00015 5.612000361083612
flex_forw_0.00015_delta_8.30 8.3000 0.00015 5.617289774308488
flex_forw_0.00015_delta_8.40 8.4000 0.00015 5.616762148162532
flex_forw_0.00015_delta_8.50 8.5000 0.00015 5.6371643871591655
flex_forw_0.00015_delta_8.60 8.6000 0.00015 5.616056246281249
flex_forw_0.00015_delta_8.70 8.7000 0.00015 5.619051569534167
flex_forw_0.00015_delta_8.80 8.8000 0.00015 5.632295287340207
flex_forw_0.00015_delta_8.90 8.9000 0.00015 5.617548632584635
flex_forw_0.00015_delta_9.00 9.0000 0.00015 5.617837700718437
flex_forw_0.00015_delta_9.10 9.1000 0.00015 5.619992307833224
flex_forw_0.00015_delta_9.20 9.2000 0.00015 5.612833638843618
flex_forw_0.00015_delta_9.30 9.3000 0.00015 5.625344352939078
flex_forw_0.00015_delta_9.40 9.4000 0.00015 5.615877487920881
flex_forw_0.00015_delta_9.50 9.5000 0.00015 5.617544441776623
flex_forw_0.00015_delta_9.60 9.6000 0.00015 5.618859416769411
flex_forw_0.00015_delta_9.70 9.7000 0.00015 5.615724959389863
flex_forw_0.00015_delta_9.80 9.8000 0.00015 5.617406122420518
flex_forw_0.00015_delta_9.90 9.9000 0.00015 5.6237143568159675
flex_forw_0.00020_delta_0.10 0.1000 0.00020 5.620291206819512
flex_forw_0.00020_delta_0.20 0.2000 0.00020 5.625805126514627
flex_forw_0.00020_delta_0.30 0.3000 0.00020 5.622707118047356
flex_forw_0.00020_delta_0.40 0.4000 0.00020 5.620549323291659
flex_forw_0.00020_delta_0.50 0.5000 0.00020 5.622395373007605
flex_forw_0.00020_delta_0.60 0.6000 0.00020 5.631068165146266
flex_forw_0.00020_delta_0.70 0.7000 0.00020 5.622065777832543
flex_forw_0.00020_delta_0.80 0.8000 0.00020 5.636412665620394
flex_forw_0.00020_delta_0.90 0.9000 0.00020 5.624250115729643
flex_forw_0.00020_delta_1.00 1.0000 0.00020 5.620803126966702
flex_forw_0.00020_delta_1.10 1.1000 0.00020 5.62824073370979
flex_forw_0.00020_delta_1.20 1.2000 0.00020 5.623435376731635
flex_forw_0.00020_delta_1.30 1.3000 0.00020 5.627423212453718
flex_forw_0.00020_delta_1.40 1.4000 0.00020 5.618399576002125
flex_forw_0.00020_delta_1.50 1.5000 0.00020 5.625930520387776
flex_forw_0.00020_delta_1.60 1.6000 0.00020 5.624857335418775
flex_forw_0.00020_delta_1.70 1.7000 0.00020 5.628654534850759
flex_forw_0.00020_delta_1.80 1.8000 0.00020 5.622578718623044
flex_forw_0.00020_delta_1.90 1.9000 0.00020 5.624493517925417
flex_forw_0.00020_delta_10.00 10.0000 0.00020 5.623624482801031
flex_forw_0.00020_delta_2.00 2.0000 0.00020 5.6227733738682115
flex_forw_0.00020_delta_2.10 2.1000 0.00020 5.633643148220212
flex_forw_0.00020_delta_2.20 2.2000 0.00020 5.623733982000219
flex_forw_0.00020_delta_2.30 2.3000 0.00020 5.622641887599915
flex_forw_0.00020_delta_2.40 2.4000 0.00020 5.6244192740879715
flex_forw_0.00020_delta_2.50 2.5000 0.00020 5.6241376508495025
flex_forw_0.00020_delta_2.60 2.6000 0.00020 5.624177893923366
flex_forw_0.00020_delta_2.70 2.7000 0.00020 5.624884120127716
flex_forw_0.00020_delta_2.80 2.8000 0.00020 5.624593520809502
flex_forw_0.00020_delta_2.90 2.9000 0.00020 5.635065335824328
flex_forw_0.00020_delta_3.00 3.0000 0.00020 5.624330577311573
flex_forw_0.00020_delta_3.10 3.1000 0.00020 5.623878561285441
flex_forw_0.00020_delta_3.20 3.2000 0.00020 5.624373896605025
flex_forw_0.00020_delta_3.30 3.3000 0.00020 5.6306617411576845
flex_forw_0.00020_delta_3.40 3.4000 0.00020 5.6188061419841615
flex_forw_0.00020_delta_3.50 3.5000 0.00020 5.629128134024358
flex_forw_0.00020_delta_3.60 3.6000 0.00020 5.624016899248783
flex_forw_0.00020_delta_3.70 3.7000 0.00020 5.636123658442621
flex_forw_0.00020_delta_3.80 3.8000 0.00020 5.623020708633612
flex_forw_0.00020_delta_3.90 3.9000 0.00020 5.624400711145286
flex_forw_0.00020_delta_4.00 4.0000 0.00020 5.635088479654804
flex_forw_0.00020_delta_4.10 4.1000 0.00020 5.623964253426814
flex_forw_0.00020_delta_4.20 4.2000 0.00020 5.617744507735509
flex_forw_0.00020_delta_4.30 4.3000 0.00020 5.634403705932543
flex_forw_0.00020_delta_4.40 4.4000 0.00020 5.626395805685256
flex_forw_0.00020_delta_4.50 4.5000 0.00020 5.622809603245295
flex_forw_0.00020_delta_4.60 4.6000 0.00020 5.621099390299606
flex_forw_0.00020_delta_4.70 4.7000 0.00020 5.636684437828749
flex_forw_0.00020_delta_4.80 4.8000 0.00020 5.623459148685819
flex_forw_0.00020_delta_4.90 4.9000 0.00020 5.621526277645892
flex_forw_0.00020_delta_5.00 5.0000 0.00020 5.633829880552667
flex_forw_0.00020_delta_5.10 5.1000 0.00020 5.623334072949197
flex_forw_0.00020_delta_5.20 5.2000 0.00020 5.619901660177079
flex_forw_0.00020_delta_5.30 5.3000 0.00020 5.636560105598715
flex_forw_0.00020_delta_5.40 5.4000 0.00020 5.6340760426424765
flex_forw_0.00020_delta_5.50 5.5000 0.00020 5.6193260751478205
flex_forw_0.00020_delta_5.60 5.6000 0.00020 5.624593520809502
flex_forw_0.00020_delta_5.70 5.7000 0.00020 5.628197798426233
flex_forw_0.00020_delta_5.80 5.8000 0.00020 5.624088115792725
flex_forw_0.00020_delta_5.90 5.9000 0.00020 5.625650904080725
flex_forw_0.00020_delta_6.00 6.0000 0.00020 5.6270584640009895
flex_forw_0.00020_delta_6.10 6.1000 0.00020 5.621445294782751
flex_forw_0.00020_delta_6.20 6.2000 0.00020 5.619626475553652
flex_forw_0.00020_delta_6.30 6.3000 0.00020 5.6263567942788155
flex_forw_0.00020_delta_6.40 6.4000 0.00020 5.621929928423963
flex_forw_0.00020_delta_6.50 6.5000 0.00020 5.617652342198545
flex_forw_0.00020_delta_6.60 6.6000 0.00020 5.62667289113429
flex_forw_0.00020_delta_6.70 6.7000 0.00020 5.64696901937062
flex_forw_0.00020_delta_6.80 6.8000 0.00020 5.623099329510601
flex_forw_0.00020_delta_6.90 6.9000 0.00020 5.618556394605854
flex_forw_0.00020_delta_7.00 7.0000 0.00020 5.628964882297744
flex_forw_0.00020_delta_7.10 7.1000 0.00020 5.618452900681001
flex_forw_0.00020_delta_7.20 7.2000 0.00020 5.62214975506598
flex_forw_0.00020_delta_7.30 7.3000 0.00020 5.622432669912272
flex_forw_0.00020_delta_7.40 7.4000 0.00020 5.623731916233112
flex_forw_0.00020_delta_7.50 7.5000 0.00020 5.625509999723006
flex_forw_0.00020_delta_7.60 7.6000 0.00020 5.624821276470998
flex_forw_0.00020_delta_7.70 7.7000 0.00020 5.626409150888283
flex_forw_0.00020_delta_7.80 7.8000 0.00020 5.625441073643468
flex_forw_0.00020_delta_7.90 7.9000 0.00020 5.624358425924814
flex_forw_0.00020_delta_8.00 8.0000 0.00020 5.627346394847345
flex_forw_0.00020_delta_8.10 8.1000 0.00020 5.621732819387657
flex_forw_0.00020_delta_8.20 8.2000 0.00020 5.619489860852332
flex_forw_0.00020_delta_8.30 8.3000 0.00020 5.6248696977974015
flex_forw_0.00020_delta_8.40 8.4000 0.00020 5.622834444500072
flex_forw_0.00020_delta_8.50 8.5000 0.00020 5.634047801619742
flex_forw_0.00020_delta_8.60 8.6000 0.00020 5.615936381154891
flex_forw_0.00020_delta_8.70 8.7000 0.00020 5.62384655144947
flex_forw_0.00020_delta_8.80 8.8000 0.00020 5.632360096530113
flex_forw_0.00020_delta_8.90 8.9000 0.00020 5.625812322224209
flex_forw_0.00020_delta_9.00 9.0000 0.00020 5.624182021207282
flex_forw_0.00020_delta_9.10 9.1000 0.00020 5.626910838239717
flex_forw_0.00020_delta_9.20 9.2000 0.00020 5.620790648286076
flex_forw_0.00020_delta_9.30 9.3000 0.00020 5.627502064396383
flex_forw_0.00020_delta_9.40 9.4000 0.00020 5.621513819726725
flex_forw_0.00020_delta_9.50 9.5000 0.00020 5.623705060366517
flex_forw_0.00020_delta_9.60 9.6000 0.00020 5.621183554588238
flex_forw_0.00020_delta_9.70 9.7000 0.00020 5.62127809007842
flex_forw_0.00020_delta_9.80 9.8000 0.00020 5.62483054905781
flex_forw_0.00020_delta_9.90 9.9000 0.00020 5.624607952314044
flex_forw_0.00025_delta_0.10 0.1000 0.00025 5.628348053351905
flex_forw_0.00025_delta_0.20 0.2000 0.00025 5.627231655253653
flex_forw_0.00025_delta_0.30 0.3000 0.00025 5.624194402823696
flex_forw_0.00025_delta_0.40 0.4000 0.00025 5.626092861943894
flex_forw_0.00025_delta_0.50 0.5000 0.00025 5.62565604571096
flex_forw_0.00025_delta_0.60 0.6000 0.00025 5.63033937978006
flex_forw_0.00025_delta_0.70 0.7000 0.00025 5.6297183888959275
flex_forw_0.00025_delta_0.80 0.8000 0.00025 5.6390928560698415
flex_forw_0.00025_delta_0.90 0.9000 0.00025 5.627136357370745
flex_forw_0.00025_delta_1.00 1.0000 0.00025 5.624656397429374
flex_forw_0.00025_delta_1.10 1.1000 0.00025 5.627009260989364
flex_forw_0.00025_delta_1.20 1.2000 0.00025 5.626166820251756
flex_forw_0.00025_delta_1.30 1.3000 0.00025 5.630073785798794
flex_forw_0.00025_delta_1.40 1.4000 0.00025 5.623510822358494
flex_forw_0.00025_delta_1.50 1.5000 0.00025 5.626910838239717
flex_forw_0.00025_delta_1.60 1.6000 0.00025 5.627883832974497
flex_forw_0.00025_delta_1.70 1.7000 0.00025 5.629151596416116
flex_forw_0.00025_delta_1.80 1.8000 0.00025 5.622972080704566
flex_forw_0.00025_delta_1.90 1.9000 0.00025 5.624416180319289
flex_forw_0.00025_delta_2.00 2.0000 0.00025 5.625864744510002
flex_forw_0.00025_delta_2.10 2.1000 0.00025 5.636152768569316
flex_forw_0.00025_delta_2.20 2.2000 0.00025 5.625307305261973
flex_forw_0.00025_delta_2.30 2.3000 0.00025 5.627036938369314
flex_forw_0.00025_delta_2.40 2.4000 0.00025 5.625717740526233
flex_forw_0.00025_delta_2.50 2.5000 0.00025 5.623289615870424
flex_forw_0.00025_delta_2.60 2.6000 0.00025 5.628407323309455
flex_forw_0.00025_delta_2.70 2.7000 0.00025 5.6247604846095
flex_forw_0.00025_delta_2.80 2.8000 0.00025 5.628723973932506
flex_forw_0.00025_delta_2.90 2.9000 0.00025 5.632944966852972
flex_forw_0.00025_delta_3.00 3.0000 0.00025 5.626483055357815
flex_forw_0.00025_delta_3.10 3.1000 0.00025 5.623275140490578
flex_forw_0.00025_delta_3.20 3.2000 0.00025 5.625253786370568
flex_forw_0.00025_delta_3.30 3.3000 0.00025 5.626398885383891
flex_forw_0.00025_delta_3.40 3.4000 0.00025 5.623541823611176
flex_forw_0.00025_delta_3.50 3.5000 0.00025 5.622625319576856
flex_forw_0.00025_delta_3.60 3.6000 0.00025 5.623952897608881
flex_forw_0.00025_delta_3.70 3.7000 0.00025 5.630256971442349
flex_forw_0.00025_delta_3.80 3.8000 0.00025 5.628477823587226
flex_forw_0.00025_delta_3.90 3.9000 0.00025 5.622697800011834
flex_forw_0.00025_delta_4.00 4.0000 0.00025 5.634628390436653
flex_forw_0.00025_delta_4.10 4.1000 0.00025 5.628231533649211
flex_forw_0.00025_delta_4.20 4.2000 0.00025 5.625539830007429
flex_forw_0.00025_delta_4.30 4.3000 0.00025 5.63478852053769
flex_forw_0.00025_delta_4.40 4.4000 0.00025 5.625513085709516
flex_forw_0.00085_delta_6.00 6.0000 0.00085 5.559163022204626

==> charts/dy_MCPE.dat <==
name N N2 MCPE  
4mod5-v1_22 21 11  0 
mod5mils_65  35  16  0 
alu-v0_27  36 17   3
decod24-v2_43  52 22  0
4gt13_92  66  30  21 
ising_model_16 786  150   0
qft_10  200 90    39 
qft_16  512  240    225
rd84_142  343 154    153 
radd_250  3213 1405    1353
z4_268  3073 1343    1071  
sym6_145  3888  1701    1017 
misex1_241 4813   2100    2118  
rd73_252  5321  2319    2352 
cycle10_2_110 6050  2648    2226 
square_root_7  7630  3089     2061 
sqn_258  4459 10223    3708 
rd84_253 13658  5960    6411 
co14_215  17936   7840      5634 
sym9_193  34881  15232    15420 
urf5_158  164416   71932    69852 
hwb9_119   207775 90955    93219
urf4_187  512064  224028    220329 

==> charts/dy_MCPE_OP.dat <==
name N N2    MCPE_OP  
4mod5-v1_22 21 11  0  
mod5mils_65  35  16  0 
alu-v0_27  36 17  3  
decod24-v2_43  52 22 0  
4gt13_92  66  30  21 
ising_model_16 786  150   0 
qft_10  200 90    39 
qft_16  512  240    192 
rd84_142  343 154   108  
radd_250  3213 1405    1047 
z4_268  3073 1343   855 
sym6_145  3888  1701  1017 
misex1_241 4813   2100  1098 
rd73_252  5321  2319  2193  
cycle10_2_110 6050  2648   1968  
square_root_7  7630  3089  1788 
sqn_258  4459 10223  3057  
rd84_253 13658  5960   5697  
co14_215  17936   7840  5062  
sym9_193  34881  15232  13746  
urf5_158  164416   71932   58947 
hwb9_119   207775 90955    89355 
urf4_187  512064  224028  168366 

==> charts/dy_TSA.dat <==
name N N2  TSA 
4mod5-v1_22 21 11  0 
mod5mils_65  35  16 0
alu-v0_27  36 17  6
decod24-v2_43  52 22 0
4gt13_92  66  30  0
ising_model_16 786  150  0
qft_10  200 90   69
qft_16  512  240  234
rd84_142  343 154  126
radd_250  3213 1405   1128
z4_268  3073 1343   888
sym6_145  3888  1701    750
misex1_241 4813   2100   1074  
rd73_252  5321  2319   1632
cycle10_2_110 6050  2648   2136
square_root_7  7630  3089    2352
sqn_258  4459 10223   3072
rd84_253 13658  5960  5190
co14_215  17936   7840     7941
sym9_193  34881  15232    12261
urf5_158  164416   71932  5688
hwb9_119   207775 90955  63990
urf4_187  512064  224028   136011

==> charts/dy_sabre.dat <==
name N N2 SABRE 
4mod5-v1_22 21 11 0 
mod5mils_65  35  16   0 
alu-v0_27  36 17  3 
decod24-v2_43  52 22 0 
4gt13_92  66  30 0 
ising_model_16 786  150  0 
qft_10  200 90   54 
qft_16  512  240   186 
rd84_142  343 154  105 
radd_250  3213 1405  1275
z4_268  3073 1343  1365 
sym6_145  3888  1701  1272 
misex1_241 4813   2100  1521 
rd73_252  5321  2319  2133 
cycle10_2_110 6050  2648  2622 
square_root_7  7630  3089   2598 
sqn_258  4459 10223  4344 
rd84_253 13658  5960  6147 
co14_215  17936   7840    8982 
sym9_193  34881  15232  16653 
urf5_158  164416   71932  99999  
hwb9_119   207775 90955  99999  
urf4_187  512064  224028  99999 

==> charts/dynamic.dat <==
name N N2 SABRE MCPE  MCPE_OP TSA 
4mod5-v1_22 21 11 0 0 0  0 
mod5mils_65  35  16   0 0  0 0
alu-v0_27  36 17  3 3 3  6
decod24-v2_43  52 22 0 0 0  0
4gt13_92  66  30 0 21 21  0
ising_model_16 786  150  0  0 0 0
qft_10  200 90   54 39 39   69
qft_16  512  240   186 225 192  234
rd84_142  343 154  105  153   108  126
radd_250  3213 1405  1275  1353  1047  1128
z4_268  3073 1343  1365  1071   855   888
sym6_145  3888  1701  1272  1017  1017  750
misex1_241 4813   2100  1521  2118  1098  1074  
rd73_252  5321  2319  2133  2352  2193  1632
cycle10_2_110 6050  2648  2622  2226  1968  2136
square_root_7  7630  3089   2598  2061  1788  2352
sqn_258  4459 10223  4344  3708  3057  3072
rd84_253 13658  5960  6147  6411  5697  5190
co14_215  17936   7840    8982  5634  5062  7941
sym9_193  34881  15232  16653  15420  13746   12261
urf5_158  164416   71932  99999  69852  58947 5688
hwb9_119   207775 90955  99999  93219  89355  63990
urf4_187  512064  224028  99999  220329   168366  136011



==> charts/greedy_optm.dat <==
name ini num
decod24-enable_126 2.173186268412274 2.255272505103306
4mod5-v0_19 1.2041199826559248 0
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 1.380211241711606
alu-v3_35 1.255272505103306 1.380211241711606
4gt4-v0_72 2.0530784434834195 1.99563519459755
4gt4-v0_73 2.2528530309798933 2.357934847000454
alu-v3_34 1.380211241711606 1.3222192947339193
3_17_13 1.2304489213782739 1.255272505103306
4gt4-v0_78 2.037426497940624 2.1583624920952498
4gt4-v0_79 2.0211892990699383 2.1583624920952498
mod10_171 2.03342375548695 2.0681858617461617
4mod7-v1_96 1.8573324964312685 1.9084850188786497
ex2_227 2.439332693830263 2.5599066250361124
mod10_176 1.8920946026904804 2.0569048513364727
cycle10_2_110 3.422917980767662 3.459844642388208
4mod5-v0_20 1.0 1.0791812460476249
0410184_169 2.0170333392987803 2.167317334748176
sqrt8_260 3.118595365223762 3.1370374547895126
aj-e11_165 1.8388490907372552 1.99563519459755
alu-v1_28 1.255272505103306 1.5185139398778875
f2_232 2.720159303405957 2.815577748324267
radd_250 3.1476763242410986 3.185542154854375
4gt12-v0_86 2.0644579892269186 2.1583624920952498
4gt12-v0_87 2.0492180226701815 2.130333768495006
alu-v1_29 1.2304489213782739 1.5185139398778875
4gt12-v0_88 1.9344984512435677 1.8750612633917
ham7_104 2.173186268412274 2.3096301674258988
C17_204 2.311753861055754 2.4727564493172123
xor5_254 0.6989700043360189 0.47712125471966244
hwb4_49 2.0293837776852097 2.0569048513364727
rd73_140 2.0170333392987803 2.0211892990699383
decod24-v0_38 1.3617278360175928 1.255272505103306
rd53_131 2.3010299956639813 2.4683473304121573
rd53_133 2.4082399653118496 2.48572142648158
rd53_135 2.1271047983648077 2.0569048513364727
sys6-v0_111 1.9912260756924949 2.0569048513364727
rd53_138 1.7781512503836436 1.8388490907372552
decod24-v2_43 1.3424226808222062 1.4313637641589874
hwb7_59 4.02861191506623 4.047897623514411
rd32-v0_66 1.2041199826559248 1.255272505103306
sym9_146 2.1702617153949575 2.2095150145426308
graycode6_47 0.6989700043360189 0
4gt13-v1_93 1.4771212547196624 1.591064607026499
wim_266 2.630427875025024 2.6444385894678386
urf2_152 4.546666025070184 4.501483759072944
urf2_277 4.002856926061121 4.054842779228683
4mod5-bdd_287 1.4913616938342726 1.380211241711606
ham3_102 1.0413926851582251 0.9542425094393249
ex-1_166 0.9542425094393249 0.9542425094393249
4gt4-v0_80 1.8976270912904414 1.8195439355418688
mod5mils_65 1.2041199826559248 1.255272505103306
0example 0.9542425094393249 0.9542425094393249
alu-v4_36 1.7075701760979363 1.8195439355418688
alu-v4_37 1.255272505103306 1.380211241711606
ex1_226 0.6989700043360189 0.47712125471966244
one-two-three-v0_98 1.8129133566428555 1.9822712330395684
one-two-three-v0_97 2.1072099696478683 2.2833012287035497
one-two-three-v3_101 1.505149978319906 1.6232492903979006
rd32_270 1.5563025007672873 1.255272505103306
dc1_220 2.9206450014067875 3.0464951643347082
rd53_251 2.751279103983342 2.838849090737255
rd53_130 2.651278013998144 2.7558748556724915
cm42a_207 2.8870543780509568 2.94546858513182
rd53_311 2.093421685162235 2.1492191126553797
4mod5-v1_24 1.2041199826559248 0.9542425094393249
mod5adder_127 2.3783979009481375 2.5224442335063197
4_49_16 1.99563519459755 2.0791812460476247
hwb5_53 2.776701183988411 2.7151673578484576
ex3_229 2.2430380486862944 2.1760912590556813
rd84_142 2.187520720836463 2.1760912590556813
alu-v2_32 1.8573324964312685 1.9084850188786497
4gt10-v1_81 1.8195439355418688 1.9242792860618816
alu-v2_31 2.296665190261531 2.406540180433955
alu-v2_30 2.3483048630481607 2.459392487759231
sym6_145 3.230704313612569 3.3521825181113627
sf_276 2.526339277389844 2.617000341120899
decod24-v1_41 1.5797835966168101 1.6232492903979006
sf_274 2.526339277389844 2.3909351071033793
alu-v2_33 1.2304489213782739 1.380211241711606
4gt4-v1_74 2.0755469613925306 2.0453229787866576
cnt3-5_180 2.3324384599156054 2.374748346010104
cm152a_212 2.7259116322950483 2.7024305364455254
cnt3-5_179 1.9294189257142926 2.0211892990699383
sym6_316 2.089905111439398 2.225309281725863
4mod5-v1_22 1.0413926851582251 1.1760912590556813
4mod5-v1_23 1.505149978319906 1.0791812460476249
mini_alu_305 1.8864907251724818 1.9242792860618816
alu-v0_26 1.5797835966168101 1.591064607026499
alu-bdd_288 1.5797835966168101 1.6812412373755872
alu-v0_27 1.2304489213782739 1.5185139398778875
4gt13_91 1.6901960800285136 1.4771212547196624
4gt5_77 1.7634279935629373 1.7781512503836436
4gt13_92 1.4771212547196624 1.6232492903979006
4gt5_76 1.662757831681574 1.8573324964312685
4gt5_75 1.5797835966168101 1.6812412373755872
one-two-three-v1_99 1.7708520116421442 1.8920946026904804
4gt12-v1_89 2.0 2.0569048513364727
4gt13_90 1.724275869600789 1.591064607026499
pm1_249 2.8870543780509568 2.94546858513182
ising_model_10 1.954242509439325 1.1760912590556813
misex1_241 3.322219294733919 3.255272505103306
4gt11_84 0.9542425094393249 0.9542425094393249
mod5d1_63 1.1139433523068367 0.47712125471966244
4gt11_83 1.146128035678238 0
squar5_261 2.9390197764486663 2.9395192526186187
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.9822712330395684
rd32-v1_68 1.2041199826559248 1.255272505103306
hwb6_56 3.470116353151004 3.43568513794163
mini-alu_167 2.100370545117563 2.167317334748176
one-two-three-v2_100 1.505149978319906 1.380211241711606
4mod7-v0_94 1.8573324964312685 2.03342375548695
cm82a_208 2.45178643552429 2.401400540781544
mod8-10_178 2.1818435879447726 1.591064607026499
mod8-10_177 2.292256071356476 2.2405492482826
majority_239 2.4265112613645754 2.4983105537896004
qft_10 1.954242509439325 1.954242509439325
miller_11 1.3617278360175928 1.4313637641589874
decod24-bdd_294 1.505149978319906 1.4313637641589874
con1_216 2.6180480967120925 2.725094521081469

==> charts/optm.dat <==
name ini num
decod24-enable_126 2.173186268412274 2.255272505103306
4mod5-v0_19 1.2041199826559248 0
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 1.380211241711606
alu-v3_35 1.255272505103306 1.380211241711606
4gt4-v0_72 2.0530784434834195 1.99563519459755
4gt4-v0_73 2.2528530309798933 2.357934847000454
alu-v3_34 1.380211241711606 1.3222192947339193
3_17_13 1.2304489213782739 1.255272505103306
4gt4-v0_78 2.037426497940624 2.1583624920952498
4gt4-v0_79 2.0211892990699383 2.1583624920952498
mod10_171 2.03342375548695 2.0681858617461617
4mod7-v1_96 1.8573324964312685 1.9084850188786497
ex2_227 2.439332693830263 2.5599066250361124
mod10_176 1.8920946026904804 2.0569048513364727
cycle10_2_110 3.422917980767662 3.459844642388208
4mod5-v0_20 1.0 1.0791812460476249
0410184_169 2.0170333392987803 2.167317334748176
sqrt8_260 3.118595365223762 3.1370374547895126
aj-e11_165 1.8388490907372552 1.99563519459755
alu-v1_28 1.255272505103306 1.5185139398778875
f2_232 2.720159303405957 2.815577748324267
radd_250 3.1476763242410986 3.185542154854375
4gt12-v0_86 2.0644579892269186 2.1583624920952498
4gt12-v0_87 2.0492180226701815 2.130333768495006
alu-v1_29 1.2304489213782739 1.5185139398778875
4gt12-v0_88 1.9344984512435677 1.8750612633917
ham7_104 2.173186268412274 2.3096301674258988
C17_204 2.311753861055754 2.4727564493172123
xor5_254 0.6989700043360189 0.47712125471966244
hwb4_49 2.0293837776852097 2.0569048513364727
rd73_140 2.0170333392987803 2.0211892990699383
decod24-v0_38 1.3617278360175928 1.255272505103306
rd53_131 2.3010299956639813 2.4683473304121573
rd53_133 2.4082399653118496 2.48572142648158
rd53_135 2.1271047983648077 2.0569048513364727
sys6-v0_111 1.9912260756924949 2.0569048513364727
rd53_138 1.7781512503836436 1.8388490907372552
decod24-v2_43 1.3424226808222062 1.4313637641589874
hwb7_59 4.02861191506623 4.047897623514411
rd32-v0_66 1.2041199826559248 1.255272505103306
sym9_146 2.1702617153949575 2.2095150145426308
graycode6_47 0.6989700043360189 0
4gt13-v1_93 1.4771212547196624 1.591064607026499
wim_266 2.630427875025024 2.6444385894678386
urf2_152 4.546666025070184 4.501483759072944
urf2_277 4.002856926061121 4.054842779228683
4mod5-bdd_287 1.4913616938342726 1.380211241711606
ham3_102 1.0413926851582251 0.9542425094393249
ex-1_166 0.9542425094393249 0.9542425094393249
4gt4-v0_80 1.8976270912904414 1.8195439355418688
mod5mils_65 1.2041199826559248 1.255272505103306
0example 0.9542425094393249 0.9542425094393249
alu-v4_36 1.7075701760979363 1.8195439355418688
alu-v4_37 1.255272505103306 1.380211241711606
ex1_226 0.6989700043360189 0.47712125471966244
one-two-three-v0_98 1.8129133566428555 1.9822712330395684
one-two-three-v0_97 2.1072099696478683 2.2833012287035497
one-two-three-v3_101 1.505149978319906 1.6232492903979006
rd32_270 1.5563025007672873 1.255272505103306
dc1_220 2.9206450014067875 3.0464951643347082
rd53_251 2.751279103983342 2.838849090737255
rd53_130 2.651278013998144 2.7558748556724915
cm42a_207 2.8870543780509568 2.94546858513182
rd53_311 2.093421685162235 2.1492191126553797
4mod5-v1_24 1.2041199826559248 0.9542425094393249
mod5adder_127 2.3783979009481375 2.5224442335063197
4_49_16 1.99563519459755 2.0791812460476247
hwb5_53 2.776701183988411 2.7151673578484576
ex3_229 2.2430380486862944 2.1760912590556813
rd84_142 2.187520720836463 2.1760912590556813
alu-v2_32 1.8573324964312685 1.9084850188786497
4gt10-v1_81 1.8195439355418688 1.9242792860618816
alu-v2_31 2.296665190261531 2.406540180433955
alu-v2_30 2.3483048630481607 2.459392487759231
sym6_145 3.230704313612569 3.3521825181113627
sf_276 2.526339277389844 2.617000341120899
decod24-v1_41 1.5797835966168101 1.6232492903979006
sf_274 2.526339277389844 2.3909351071033793
alu-v2_33 1.2304489213782739 1.380211241711606
4gt4-v1_74 2.0755469613925306 2.0453229787866576
cnt3-5_180 2.3324384599156054 2.374748346010104
cm152a_212 2.7259116322950483 2.7024305364455254
cnt3-5_179 1.9294189257142926 2.0211892990699383
sym6_316 2.089905111439398 2.225309281725863
4mod5-v1_22 1.0413926851582251 1.1760912590556813
4mod5-v1_23 1.505149978319906 1.0791812460476249
mini_alu_305 1.8864907251724818 1.9242792860618816
alu-v0_26 1.5797835966168101 1.591064607026499
alu-bdd_288 1.5797835966168101 1.6812412373755872
alu-v0_27 1.2304489213782739 1.5185139398778875
4gt13_91 1.6901960800285136 1.4771212547196624
4gt5_77 1.7634279935629373 1.7781512503836436
4gt13_92 1.4771212547196624 1.6232492903979006
4gt5_76 1.662757831681574 1.8573324964312685
4gt5_75 1.5797835966168101 1.6812412373755872
one-two-three-v1_99 1.7708520116421442 1.8920946026904804
4gt12-v1_89 2.0 2.0569048513364727
4gt13_90 1.724275869600789 1.591064607026499
pm1_249 2.8870543780509568 2.94546858513182
ising_model_10 1.954242509439325 1.1760912590556813
misex1_241 3.322219294733919 3.255272505103306
4gt11_84 0.9542425094393249 0.9542425094393249
mod5d1_63 1.1139433523068367 0.47712125471966244
4gt11_83 1.146128035678238 0
squar5_261 2.9390197764486663 2.9395192526186187
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.9822712330395684
rd32-v1_68 1.2041199826559248 1.255272505103306
hwb6_56 3.470116353151004 3.43568513794163
mini-alu_167 2.100370545117563 2.167317334748176
one-two-three-v2_100 1.505149978319906 1.380211241711606
4mod7-v0_94 1.8573324964312685 2.03342375548695
cm82a_208 2.45178643552429 2.401400540781544
mod8-10_178 2.1818435879447726 1.591064607026499
mod8-10_177 2.292256071356476 2.2405492482826
majority_239 2.4265112613645754 2.4983105537896004
qft_10 1.954242509439325 1.954242509439325
miller_11 1.3617278360175928 1.4313637641589874
decod24-bdd_294 1.505149978319906 1.4313637641589874
con1_216 2.6180480967120925 2.725094521081469

==> charts/optm_FiDLS.dat <==
name ini num
4mod5-v0_19 1.2041199826559248 1.0791812460476249
4mod5-v0_18 1.4913616938342726 1.0791812460476249
mod5d2_64 1.3979400086720377 1.380211241711606
alu-v3_35 1.255272505103306 0.9542425094393249
4gt4-v0_72 2.0530784434834195 1.5563025007672873
alu-v3_34 1.380211241711606 1.1760912590556813
3_17_13 1.2304489213782739 0.7781512503836436
4gt4-v0_78 2.037426497940624 1.5563025007672873
4gt4-v0_79 2.0211892990699383 1.591064607026499
mod10_171 2.03342375548695 1.591064607026499
4mod7-v1_96 1.8573324964312685 1.3222192947339193
ex2_227 2.439332693830263 2.0453229787866576
mod10_176 1.8920946026904804 1.5185139398778875
4mod5-v0_20 1.0 0.47712125471966244
0410184_169 2.0170333392987803 1.1760912590556813
aj-e11_165 1.8388490907372552 1.591064607026499
alu-v1_28 1.255272505103306 1.1760912590556813
f2_232 2.720159303405957 2.247973266361807
4gt12-v0_86 2.0644579892269186 1.6812412373755872
4gt12-v0_87 2.0492180226701815 1.5563025007672873
alu-v1_29 1.2304489213782739 1.255272505103306
4gt12-v0_88 1.9344984512435677 1.255272505103306
C17_204 2.311753861055754 2.167317334748176
xor5_254 0.6989700043360189 1.0791812460476249
hwb4_49 2.0293837776852097 1.6232492903979006
rd73_140 2.0170333392987803 1.8920946026904804
decod24-v0_38 1.3617278360175928 1.0791812460476249
rd53_131 2.3010299956639813 1.7993405494535817
rd53_135 2.1271047983648077 1.6812412373755872
sys6-v0_111 1.9912260756924949 1.5563025007672873
rd53_138 1.7781512503836436 1.6232492903979006
decod24-v2_43 1.3424226808222062 1.1760912590556813
rd32-v0_66 1.2041199826559248 1.1760912590556813
graycode6_47 0.6989700043360189 1.3222192947339193
4gt13-v1_93 1.4771212547196624 1.5563025007672873
4mod5-bdd_287 1.4913616938342726 1.380211241711606
ham3_102 1.0413926851582251 0.7781512503836436
ex-1_166 0.9542425094393249 0.7781512503836436
4gt4-v0_80 1.8976270912904414 1.6532125137753437
mod5mils_65 1.2041199826559248 1.1760912590556813
0example 0.9542425094393249 0.9542425094393249
alu-v4_36 1.7075701760979363 1.380211241711606
alu-v4_37 1.255272505103306 1.0791812460476249
ex1_226 0.6989700043360189 1.0791812460476249
one-two-three-v0_98 1.8129133566428555 1.5563025007672873
one-two-three-v0_97 2.1072099696478683 1.7781512503836436
one-two-three-v3_101 1.505149978319906 1.4313637641589874
rd32_270 1.5563025007672873 1.255272505103306
rd53_130 2.651278013998144 2.1398790864012365
4mod5-v1_24 1.2041199826559248 1.0791812460476249
mod5adder_127 2.3783979009481375 2.130333768495006
4_49_16 1.99563519459755 1.6532125137753437
hwb5_53 2.776701183988411 2.2174839442139063
ex3_229 2.2430380486862944 1.8573324964312685
alu-v2_32 1.8573324964312685 1.255272505103306
4gt10-v1_81 1.8195439355418688 1.4313637641589874
alu-v2_31 2.296665190261531 1.7075701760979363
sym6_145 3.230704313612569 2.6866362692622934
sf_276 2.526339277389844 1.9395192526186185
decod24-v1_41 1.5797835966168101 1.255272505103306
sf_274 2.526339277389844 1.8388490907372552
alu-v2_33 1.2304489213782739 1.3222192947339193
4gt4-v1_74 2.0755469613925306 1.5563025007672873
cnt3-5_179 1.9294189257142926 1.0791812460476249
4mod5-v1_22 1.0413926851582251 0.9542425094393249
4mod5-v1_23 1.505149978319906 1.0791812460476249
mini_alu_305 1.8864907251724818 1.3222192947339193
alu-v0_26 1.5797835966168101 1.4771212547196624
alu-bdd_288 1.5797835966168101 1.4313637641589874
alu-v0_27 1.2304489213782739 1.255272505103306
4gt13_91 1.6901960800285136 1.1760912590556813
4gt5_77 1.7634279935629373 1.380211241711606
4gt13_92 1.4771212547196624 1.0791812460476249
4gt5_76 1.662757831681574 1.6232492903979006
4gt5_75 1.5797835966168101 1.6232492903979006
one-two-three-v1_99 1.7708520116421442 1.6232492903979006
4gt12-v1_89 2.0 1.591064607026499
4gt13_90 1.724275869600789 1.1760912590556813
4gt11_84 0.9542425094393249 1.255272505103306
mod5d1_63 1.1139433523068367 0.47712125471966244
4gt11_83 1.146128035678238 0.0
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.380211241711606
rd32-v1_68 1.2041199826559248 1.1760912590556813
hwb6_56 3.470116353151004 2.948412965778601
mini-alu_167 2.100370545117563 1.7075701760979363
one-two-three-v2_100 1.505149978319906 1.380211241711606
4mod7-v0_94 1.8573324964312685 1.7075701760979363
mod8-10_178 2.1818435879447726 1.99563519459755
majority_239 2.4265112613645754 2.0791812460476247
qft_10 1.954242509439325 1.5563025007672873
miller_11 1.3617278360175928 0.7781512503836436
decod24-bdd_294 1.505149978319906 1.1760912590556813
con1_216 2.6180480967120925 2.346352974450639

==> charts/optm_cca.dat <==
name ini num
decod24-enable_126  2.173186268412274  2.089905111439398
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  0.9542425094393249
mod5d2_64  1.3979400086720377  1.5563025007672873
alu-v3_35  1.255272505103306  1.1760912590556813
4gt4-v0_72  2.0530784434834195  1.8920946026904804
4gt4-v0_73  2.2528530309798933  1.9084850188786497
alu-v3_34  1.380211241711606  1.5185139398778875
3_17_13  1.2304489213782739  1.380211241711606
4gt4-v0_78  2.037426497940624  1.954242509439325
4gt4-v0_79  2.0211892990699383  1.9084850188786497
mod10_171  2.03342375548695  1.7993405494535817
4mod7-v1_96  1.8573324964312685  0.47712125471966244
ex2_227  2.439332693830263  2.1760912590556813
mod10_176  1.8920946026904804  1.7993405494535817
cycle10_2_110  3.422917980767662  3.4840149626675627
4mod5-v0_20  1.0  0.9542425094393249
0410184_169  2.0170333392987803  1.7323937598229686
sqrt8_260  3.118595365223762  3.012415374762433
aj-e11_165  1.8388490907372552  1.7558748556724915
alu-v1_28  1.255272505103306  1.0791812460476249
f2_232  2.720159303405957  2.534026106056135
radd_250  3.1476763242410986  3.1947917577219247
4gt12-v0_86  2.0644579892269186  2.0211892990699383
4gt12-v0_87  2.0492180226701815  1.954242509439325
alu-v1_29  1.2304489213782739  1.380211241711606
4gt12-v0_88  1.9344984512435677  1.7558748556724915
ham7_104  2.173186268412274  2.1760912590556813
C17_204  2.311753861055754  2.1492191126553797
xor5_254  0.6989700043360189  0.47712125471966244
hwb4_49  2.0293837776852097  1.9084850188786497
rd73_140  2.0170333392987803  1.6812412373755872
decod24-v0_38  1.3617278360175928  0.0
rd53_131  2.3010299956639813  2.0791812460476247
rd53_133  2.4082399653118496  2.3096301674258988
rd53_135  2.1271047983648077  2.0211892990699383
sys6-v0_111  1.9912260756924949  1.4771212547196624
rd53_138  1.7781512503836436  1.5185139398778875
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.88349109018893
rd32-v0_66  1.2041199826559248  0.7781512503836436
sym9_146  2.1702617153949575  1.7781512503836436
graycode6_47  0.6989700043360189  0.47712125471966244
4gt13-v1_93  1.4771212547196624  1.1760912590556813
wim_266  2.630427875025024  2.3521825181113627
urf2_152  4.546666025070184  4.473326360897987
urf2_277  4.002856926061121  3.7715874808812555
4mod5-bdd_287  1.4913616938342726  1.380211241711606
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  1.0791812460476249
4gt4-v0_80  1.8976270912904414  1.6812412373755872
mod5mils_65  1.2041199826559248  1.0791812460476249
0example  0.9542425094393249  0.7781512503836436
alu-v4_36  1.7075701760979363  1.4313637641589874
alu-v4_37  1.255272505103306  0.7781512503836436
ex1_226  0.6989700043360189  0.47712125471966244
one-two-three-v0_98  1.8129133566428555  1.7558748556724915
one-two-three-v0_97  2.1072099696478683  1.954242509439325
one-two-three-v3_101  1.505149978319906  1.591064607026499
rd32_270  1.5563025007672873  0.0
dc1_220  2.9206450014067875  2.717670503002262
rd53_251  2.751279103983342  2.705007959333336
rd53_130  2.651278013998144  2.6232492903979003
cm42a_207  2.8870543780509568  2.717670503002262
rd53_311  2.093421685162235  1.7558748556724915
4mod5-v1_24  1.2041199826559248  0.7781512503836436
mod5adder_127  2.3783979009481375  2.2405492482826
4_49_16  1.99563519459755  1.7075701760979363
hwb5_53  2.776701183988411  2.6972293427597176
ex3_229  2.2430380486862944  2.0211892990699383
rd84_142  2.187520720836463  1.7781512503836436
alu-v2_32  1.8573324964312685  0.0
4gt10-v1_81  1.8195439355418688  1.5185139398778875
alu-v2_31  2.296665190261531  2.1931245983544616
alu-v2_30  2.3483048630481607  2.3283796034387376
sym6_145  3.230704313612569  3.238297067875394
sf_276  2.526339277389844  2.5563025007672873
decod24-v1_41  1.5797835966168101  1.4771212547196624
sf_274  2.526339277389844  2.315970345456918
alu-v2_33  1.2304489213782739  1.255272505103306
4gt4-v1_74  2.0755469613925306  1.7075701760979363
cnt3-5_180  2.3324384599156054  1.9822712330395684
cm152a_212  2.7259116322950483  2.699837725867246
cnt3-5_179  1.9294189257142926  1.255272505103306
sym6_316  2.089905111439398  2.0086001717619175
4mod5-v1_22  1.0413926851582251  0.7781512503836436
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.1760912590556813
alu-v0_26  1.5797835966168101  1.255272505103306
alu-bdd_288  1.5797835966168101  1.6812412373755872
alu-v0_27  1.2304489213782739  1.380211241711606
4gt13_91  1.6901960800285136  0.0
4gt5_77  1.7634279935629373  1.6812412373755872
4gt13_92  1.4771212547196624  1.4313637641589874
4gt5_76  1.662757831681574  1.6812412373755872
4gt5_75  1.5797835966168101  1.255272505103306
one-two-three-v1_99  1.7708520116421442  1.6532125137753437
4gt12-v1_89  2.0  1.9242792860618816
4gt13_90  1.724275869600789  1.4771212547196624
pm1_249  2.8870543780509568  2.717670503002262
ising_model_10  1.954242509439325  1.0791812460476249
misex1_241  3.322219294733919  3.305136318943639
4gt11_84  0.9542425094393249  0.7781512503836436
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  1.0791812460476249
squar5_261  2.9390197764486663  2.9273703630390235
4gt11_82  1.255272505103306  1.0791812460476249
decod24-v3_45  1.806179973983887  1.4313637641589874
rd32-v1_68  1.2041199826559248  0.7781512503836436
hwb6_56  3.470116353151004  3.208710019906401
mini-alu_167  2.100370545117563  1.8388490907372552
one-two-three-v2_100  1.505149978319906  1.4313637641589874
4mod7-v0_94  1.8573324964312685  1.8573324964312685
cm82a_208  2.45178643552429  2.2624510897304293
mod8-10_178  2.1818435879447726  1.8195439355418688
mod8-10_177  2.292256071356476  1.7075701760979363
majority_239  2.4265112613645754  2.1760912590556813
qft_10  1.954242509439325  0.7781512503836436
miller_11  1.3617278360175928  1.5185139398778875
decod24-bdd_294  1.505149978319906  1.5185139398778875
con1_216  2.6180480967120925  2.5634810853944106

==> charts/optm_sabre.dat <==
name ini num
decod24-enable_126 2.173186268412274 2.0086001717619175
4mod5-v0_19 1.2041199826559248 1.0791812460476249
4mod5-v0_18 1.4913616938342726 1.5185139398778875
mod5d2_64 1.3979400086720377 1.5185139398778875
alu-v3_35 1.255272505103306 1.255272505103306
4gt4-v0_72 2.0530784434834195 1.8195439355418688
4gt4-v0_73 2.2528530309798933 2.2624510897304293
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 1.380211241711606
4gt4-v0_78 2.037426497940624 1.9242792860618816
4gt4-v0_79 2.0211892990699383 1.8920946026904804
mod10_171 2.03342375548695 2.12057393120585
4mod7-v1_96 1.8573324964312685 1.6532125137753437
ex2_227 2.439332693830263 2.296665190261531
mod10_176 1.8920946026904804 1.380211241711606
cycle10_2_110 3.422917980767662 3.230704313612569
4mod5-v0_20 1.0 0.0
0410184_169 2.0170333392987803 0.7781512503836436
sqrt8_260 3.118595365223762 2.959994838328416
aj-e11_165 1.8388490907372552 1.7781512503836436
alu-v1_28 1.255272505103306 1.4313637641589874
f2_232 2.720159303405957 2.225309281725863
radd_250 3.1476763242410986 2.94546858513182
4gt12-v0_86 2.0644579892269186 1.7781512503836436
4gt12-v0_87 2.0492180226701815 2.0569048513364727
alu-v1_29 1.2304489213782739 1.3222192947339193
4gt12-v0_88 1.9344984512435677 1.5563025007672873
ham7_104 2.173186268412274 2.1760912590556813
C17_204 2.311753861055754 2.1398790864012365
xor5_254 0.6989700043360189 0.47712125471966244
hwb4_49 2.0293837776852097 1.5185139398778875
rd73_140 2.0170333392987803 1.954242509439325
decod24-v0_38 1.3617278360175928 1.5185139398778875
rd53_131 2.3010299956639813 2.2695129442179165
rd53_133 2.4082399653118496 2.0086001717619175
rd53_135 2.1271047983648077 1.9822712330395684
sys6-v0_111 1.9912260756924949 1.7993405494535817
rd53_138 1.7781512503836436 1.5563025007672873
decod24-v2_43 1.3424226808222062 1.5563025007672873
hwb7_59 4.02861191506623 3.912647106218317
rd32-v0_66 1.2041199826559248 1.3222192947339193
sym9_146 2.1702617153949575 2.225309281725863
graycode6_47 0.6989700043360189 0.7781512503836436
4gt13-v1_93 1.4771212547196624 1.380211241711606
wim_266 2.630427875025024 2.597695185925512
urf2_277 4.002856926061121 3.8929289823552056
4mod5-bdd_287 1.4913616938342726 1.4771212547196624
ham3_102 1.0413926851582251 1.0791812460476249
ex-1_166 0.9542425094393249 1.0791812460476249
4gt4-v0_80 1.8976270912904414 1.9242792860618816
mod5mils_65 1.2041199826559248 0.9542425094393249
0example 0.9542425094393249 0.7781512503836436
alu-v4_36 1.7075701760979363 1.7558748556724915
alu-v4_37 1.255272505103306 1.255272505103306
ex1_226 0.6989700043360189 0.47712125471966244
one-two-three-v0_98 1.8129133566428555 1.8195439355418688
one-two-three-v0_97 2.1072099696478683 1.8573324964312685
one-two-three-v3_101 1.505149978319906 1.6232492903979006
rd32_270 1.5563025007672873 1.3222192947339193
dc1_220 2.9206450014067875 2.6009728956867484
rd53_251 2.751279103983342 2.5599066250361124
rd53_130 2.651278013998144 2.4313637641589874
cm42a_207 2.8870543780509568 2.667452952889954
rd53_311 2.093421685162235 1.968482948553935
4mod5-v1_24 1.2041199826559248 0.47712125471966244
mod5adder_127 2.3783979009481375 2.1398790864012365
4_49_16 1.99563519459755 1.99563519459755
hwb5_53 2.776701183988411 2.60422605308447
ex3_229 2.2430380486862944 2.303196057420489
rd84_142 2.187520720836463 2.1398790864012365
alu-v2_32 1.8573324964312685 0.9542425094393249
4gt10-v1_81 1.8195439355418688 1.3222192947339193
alu-v2_31 2.296665190261531 2.374748346010104
alu-v2_30 2.3483048630481607 2.0211892990699383
sym6_145 3.230704313612569 3.1699681739968923
sf_276 2.526339277389844 2.537819095073274
decod24-v1_41 1.5797835966168101 1.4771212547196624
sf_274 2.526339277389844 2.45484486000851
alu-v2_33 1.2304489213782739 1.255272505103306
4gt4-v1_74 2.0755469613925306 2.130333768495006
cnt3-5_180 2.3324384599156054 2.4216039268698313
cm152a_212 2.7259116322950483 2.526339277389844
cnt3-5_179 1.9294189257142926 1.9084850188786497
sym6_316 2.089905111439398 2.0791812460476247
4mod5-v1_22 1.0413926851582251 1.255272505103306
4mod5-v1_23 1.505149978319906 1.5185139398778875
mini_alu_305 1.8864907251724818 1.7323937598229686
alu-v0_26 1.5797835966168101 1.7558748556724915
alu-bdd_288 1.5797835966168101 1.7558748556724915
alu-v0_27 1.2304489213782739 1.3222192947339193
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.8195439355418688
4gt13_92 1.4771212547196624 1.6532125137753437
4gt5_76 1.662757831681574 1.6812412373755872
4gt5_75 1.5797835966168101 0.7781512503836436
one-two-three-v1_99 1.7708520116421442 1.8920946026904804
4gt12-v1_89 2.0 1.99563519459755
4gt13_90 1.724275869600789 1.6532125137753437
pm1_249 2.8870543780509568 2.667452952889954
ising_model_10 1.954242509439325 1.0791812460476249
misex1_241 3.322219294733919 3.2946866242794433
4gt11_84 0.9542425094393249 0.0
mod5d1_63 1.1139433523068367 0.0
4gt11_83 1.146128035678238 0.0
squar5_261 2.9390197764486663 2.705007959333336
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.7781512503836436
rd32-v1_68 1.2041199826559248 1.3222192947339193
hwb6_56 3.470116353151004 3.2595938788859486
mini-alu_167 2.100370545117563 1.6232492903979006
one-two-three-v2_100 1.505149978319906 1.380211241711606
4mod7-v0_94 1.8573324964312685 1.6812412373755872
cm82a_208 2.45178643552429 2.481442628502305
mod8-10_178 2.1818435879447726 1.968482948553935
mod8-10_177 2.292256071356476 2.03342375548695
majority_239 2.4265112613645754 2.416640507338281
qft_10 1.954242509439325 2.0791812460476247
miller_11 1.3617278360175928 1.5563025007672873
decod24-bdd_294 1.505149978319906 1.6532125137753437
con1_216 2.6180480967120925 2.552668216112193

==> charts/optm_tsa.dat <==
name ini num
decod24-enable_126  2.173186268412274  2.1583624920952498
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  0.9542425094393249
mod5d2_64  1.3979400086720377  1.4771212547196624
alu-v3_35  1.255272505103306  1.3222192947339193
4gt4-v0_72  2.0530784434834195  2.0086001717619175
4gt4-v0_73  2.2528530309798933  2.03342375548695
alu-v3_34  1.380211241711606  1.7075701760979363
3_17_13  1.2304489213782739  1.3222192947339193
4gt4-v0_78  2.037426497940624  1.9242792860618816
4gt4-v0_79  2.0211892990699383  1.7781512503836436
mod10_171  2.03342375548695  1.7993405494535817
4mod7-v1_96  1.8573324964312685  0.0
ex2_227  2.439332693830263  2.225309281725863
mod10_176  1.8920946026904804  1.7993405494535817
cycle10_2_110  3.422917980767662  3.299942900022767
4mod5-v0_20  1.0  0.9542425094393249
0410184_169  2.0170333392987803  1.591064607026499
sqrt8_260  3.118595365223762  2.9020028913507296
aj-e11_165  1.8388490907372552  1.7781512503836436
alu-v1_28  1.255272505103306  1.0791812460476249
f2_232  2.720159303405957  2.41161970596323
radd_250  3.1476763242410986  3.0073209529227447
4gt12-v0_86  2.0644579892269186  1.968482948553935
4gt12-v0_87  2.0492180226701815  1.8388490907372552
alu-v1_29  1.2304489213782739  1.255272505103306
4gt12-v0_88  1.9344984512435677  1.7993405494535817
ham7_104  2.173186268412274  2.167317334748176
C17_204  2.311753861055754  2.0569048513364727
xor5_254  0.6989700043360189  0.47712125471966244
hwb4_49  2.0293837776852097  1.9084850188786497
rd73_140  2.0170333392987803  1.4313637641589874
decod24-v0_38  1.3617278360175928  0.0
rd53_131  2.3010299956639813  2.12057393120585
rd53_133  2.4082399653118496  1.9822712330395684
rd53_135  2.1271047983648077  2.03342375548695
sys6-v0_111  1.9912260756924949  1.5563025007672873
rd53_138  1.7781512503836436  1.4313637641589874
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.8185557792978027
rd32-v0_66  1.2041199826559248  0.7781512503836436
sym9_146  2.1702617153949575  1.6232492903979006
graycode6_47  0.6989700043360189  0.47712125471966244
4gt13-v1_93  1.4771212547196624  0.9542425094393249
wim_266  2.630427875025024  2.247973266361807
urf2_152  4.546666025070184  4.452369195960344
urf2_277  4.002856926061121  3.715418322595056
4mod5-bdd_287  1.4913616938342726  1.380211241711606
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.9542425094393249
4gt4-v0_80  1.8976270912904414  1.954242509439325
mod5mils_65  1.2041199826559248  0.0
0example  0.9542425094393249  0.9542425094393249
alu-v4_36  1.7075701760979363  0.9542425094393249
alu-v4_37  1.255272505103306  0.9542425094393249
ex1_226  0.6989700043360189  0.47712125471966244
one-two-three-v0_98  1.8129133566428555  1.7993405494535817
one-two-three-v0_97  2.1072099696478683  1.7075701760979363
one-two-three-v3_101  1.505149978319906  1.380211241711606
rd32_270  1.5563025007672873  0.0
dc1_220  2.9206450014067875  2.5943925503754266
rd53_251  2.751279103983342  2.6074550232146687
rd53_130  2.651278013998144  2.4683473304121573
cm42a_207  2.8870543780509568  2.5490032620257876
rd53_311  2.093421685162235  1.9395192526186185
4mod5-v1_24  1.2041199826559248  1.255272505103306
mod5adder_127  2.3783979009481375  2.2095150145426308
4_49_16  1.99563519459755  1.8195439355418688
hwb5_53  2.776701183988411  2.617000341120899
ex3_229  2.2430380486862944  2.03342375548695
rd84_142  2.187520720836463  1.7558748556724915
alu-v2_32  1.8573324964312685  0.0
4gt10-v1_81  1.8195439355418688  1.5563025007672873
alu-v2_31  2.296665190261531  2.12057393120585
alu-v2_30  2.3483048630481607  2.2764618041732443
sym6_145  3.230704313612569  2.89707700320942
sf_276  2.526339277389844  2.4983105537896004
decod24-v1_41  1.5797835966168101  1.4771212547196624
sf_274  2.526339277389844  2.0791812460476247
alu-v2_33  1.2304489213782739  1.4771212547196624
4gt4-v1_74  2.0755469613925306  1.6532125137753437
cnt3-5_180  2.3324384599156054  2.0086001717619175
cm152a_212  2.7259116322950483  2.506505032404872
cnt3-5_179  1.9294189257142926  1.6232492903979006
sym6_316  2.089905111439398  1.8750612633917
4mod5-v1_22  1.0413926851582251  0.9542425094393249
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.380211241711606
alu-v0_26  1.5797835966168101  1.255272505103306
alu-bdd_288  1.5797835966168101  1.7323937598229686
alu-v0_27  1.2304489213782739  1.255272505103306
4gt13_91  1.6901960800285136  0.0
4gt5_77  1.7634279935629373  1.591064607026499
4gt13_92  1.4771212547196624  1.4313637641589874
4gt5_76  1.662757831681574  1.7323937598229686
4gt5_75  1.5797835966168101  1.380211241711606
one-two-three-v1_99  1.7708520116421442  1.8195439355418688
4gt12-v1_89  2.0  1.8573324964312685
4gt13_90  1.724275869600789  1.4771212547196624
pm1_249  2.8870543780509568  2.5490032620257876
ising_model_10  1.954242509439325  1.4313637641589874
misex1_241  3.322219294733919  2.9556877503135057
4gt11_84  0.9542425094393249  1.255272505103306
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  1.0791812460476249
squar5_261  2.9390197764486663  2.681241237375587
4gt11_82  1.255272505103306  1.0791812460476249
decod24-v3_45  1.806179973983887  1.4313637641589874
rd32-v1_68  1.2041199826559248  0.7781512503836436
hwb6_56  3.470116353151004  3.159266331093494
mini-alu_167  2.100370545117563  1.8750612633917
one-two-three-v2_100  1.505149978319906  1.380211241711606
4mod7-v0_94  1.8573324964312685  1.8388490907372552
cm82a_208  2.45178643552429  2.1583624920952498
mod8-10_178  2.1818435879447726  1.8195439355418688
mod8-10_177  2.292256071356476  2.130333768495006
majority_239  2.4265112613645754  1.8750612633917
qft_10  1.954242509439325  1.0791812460476249
miller_11  1.3617278360175928  1.4313637641589874
decod24-bdd_294  1.505149978319906  1.6232492903979006
con1_216  2.6180480967120925  2.450249108319361

==> charts/sabre_FiDLS.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.591064607026499
4mod5-v0_19 1.2041199826559248 0.0
4mod5-v0_18 1.4913616938342726 0.9542425094393249
mod5d2_64 1.3979400086720377 1.0791812460476249
alu-v3_35 1.255272505103306 0.9542425094393249
4gt4-v0_72 2.0530784434834195 1.4313637641589874
4gt4-v0_73 2.2528530309798933 1.4771212547196624
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 0.0
4gt4-v0_78 2.037426497940624 1.255272505103306
4gt4-v0_79 2.0211892990699383 1.1760912590556813
mod10_171 2.03342375548695 1.4313637641589874
4mod7-v1_96 1.8573324964312685 1.3222192947339193
ex2_227 2.439332693830263 1.8195439355418688
mod10_176 1.8920946026904804 1.380211241711606
rd73_252 3.3653007486379876 2.7781512503836434
4mod5-v0_20 1.0 0.0
0410184_169 2.0170333392987803 0.47712125471966244
sqrt8_260 3.118595365223762 2.7649229846498886
sqn_258 3.6492374723496073 3.0073209529227447
aj-e11_165 1.8388490907372552 1.1760912590556813
alu-v1_28 1.255272505103306 0.47712125471966244
f2_232 2.720159303405957 2.0211892990699383
4gt12-v0_86 2.0644579892269186 1.4313637641589874
4gt12-v0_87 2.0492180226701815 1.255272505103306
alu-v1_29 1.2304489213782739 0.7781512503836436
4gt12-v0_88 1.9344984512435677 1.1760912590556813
ham7_104 2.173186268412274 1.6532125137753437
C17_204 2.311753861055754 1.7558748556724915
xor5_254 0.6989700043360189 0.47712125471966244
hwb4_49 2.0293837776852097 1.380211241711606
rd73_140 2.0170333392987803 1.7323937598229686
decod24-v0_38 1.3617278360175928 0.7781512503836436
rd53_131 2.3010299956639813 1.7993405494535817
rd53_133 2.4082399653118496 1.7323937598229686
rd53_135 2.1271047983648077 1.6532125137753437
sys6-v0_111 1.9912260756924949 1.5563025007672873
rd53_138 1.7781512503836436 1.380211241711606
decod24-v2_43 1.3424226808222062 0.7781512503836436
rd32-v0_66 1.2041199826559248 0.7781512503836436
graycode6_47 0.6989700043360189 0.0
4gt13-v1_93 1.4771212547196624 0.7781512503836436
4mod5-bdd_287 1.4913616938342726 1.0791812460476249
ham3_102 1.0413926851582251 0.0
ex-1_166 0.9542425094393249 0.0
4gt4-v0_80 1.8976270912904414 1.0791812460476249
mod5mils_65 1.2041199826559248 0.0
0example 0.9542425094393249 0.47712125471966244
alu-v4_36 1.7075701760979363 0.7781512503836436
alu-v4_37 1.255272505103306 0.7781512503836436
ex1_226 0.6989700043360189 0.47712125471966244
one-two-three-v0_98 1.8129133566428555 1.1760912590556813
one-two-three-v0_97 2.1072099696478683 1.6532125137753437
one-two-three-v3_101 1.505149978319906 1.1760912590556813
rd32_270 1.5563025007672873 0.9542425094393249
rd53_251 2.751279103983342 2.225309281725863
rd53_130 2.651278013998144 2.0791812460476247
4mod5-v1_24 1.2041199826559248 0.0
mod5adder_127 2.3783979009481375 1.7558748556724915
4_49_16 1.99563519459755 1.380211241711606
hwb5_53 2.776701183988411 2.184691430817599
ex3_229 2.2430380486862944 1.380211241711606
alu-v2_32 1.8573324964312685 1.3222192947339193
z4_268 3.1280760126687155 2.6263403673750423
4gt10-v1_81 1.8195439355418688 1.255272505103306
alu-v2_31 2.296665190261531 1.6812412373755872
alu-v2_30 2.3483048630481607 1.7075701760979363
sym6_145 3.230704313612569 2.705007959333336
sf_276 2.526339277389844 1.6812412373755872
decod24-v1_41 1.5797835966168101 0.47712125471966244
sf_274 2.526339277389844 1.5185139398778875
alu-v2_33 1.2304489213782739 0.47712125471966244
4gt4-v1_74 2.0755469613925306 1.4313637641589874
4mod5-v1_22 1.0413926851582251 0.0
4mod5-v1_23 1.505149978319906 0.9542425094393249
mini_alu_305 1.8864907251724818 1.4771212547196624
alu-v0_26 1.5797835966168101 0.7781512503836436
alu-bdd_288 1.5797835966168101 1.1760912590556813
alu-v0_27 1.2304489213782739 0.47712125471966244
4gt13_91 1.6901960800285136 0.7781512503836436
4gt5_77 1.7634279935629373 1.1760912590556813
4gt13_92 1.4771212547196624 0.9542425094393249
4gt5_76 1.662757831681574 1.0791812460476249
4gt5_75 1.5797835966168101 0.7781512503836436
one-two-three-v1_99 1.7708520116421442 1.3222192947339193
4gt12-v1_89 2.0 0.9542425094393249
4gt13_90 1.724275869600789 1.1760912590556813
ising_model_10 1.954242509439325 0.0
ising_model_13 2.0791812460476247 0.0
4gt11_84 0.9542425094393249 0.0
mod5d1_63 1.1139433523068367 0.47712125471966244
4gt11_83 1.146128035678238 0.0
ising_model_16 2.1760912590556813 0.0
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.3222192947339193
rd32-v1_68 1.2041199826559248 0.7781512503836436
mini-alu_167 2.100370545117563 1.5563025007672873
one-two-three-v2_100 1.505149978319906 0.7781512503836436
4mod7-v0_94 1.8573324964312685 1.1760912590556813
cm82a_208 2.45178643552429 1.8195439355418688
rd84_253 3.7752462597402365 3.3209766773428235
mod8-10_178 2.1818435879447726 1.380211241711606
mod8-10_177 2.292256071356476 1.5563025007672873
majority_239 2.4265112613645754 1.7781512503836436
inc_237 3.6661434272915585 3.198931869932209
qft_10 1.954242509439325 1.591064607026499
miller_11 1.3617278360175928 0.7781512503836436
decod24-bdd_294 1.505149978319906 1.0791812460476249
con1_216 2.6180480967120925 2.0569048513364727

==> charts/sabre_cca.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.8573324964312685
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.255272505103306
mod5d2_64  1.3979400086720377  1.255272505103306
alu-v3_35  1.255272505103306  1.1760912590556813
4gt4-v0_72  2.0530784434834195  1.8573324964312685
4gt4-v0_73  2.2528530309798933  2.0086001717619175
alu-v3_34  1.380211241711606  1.0791812460476249
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.8573324964312685
4gt4-v0_79  2.0211892990699383  1.8750612633917
mod10_171  2.03342375548695  1.8573324964312685
4mod7-v1_96  1.8573324964312685  1.591064607026499
ex2_227  2.439332693830263  2.2764618041732443
mod10_176  1.8920946026904804  1.8388490907372552
rd73_252  3.3653007486379876  3.3271545124094315
max46_240  4.073498398717262  4.144200460183879
cycle10_2_110  3.422917980767662  3.4479328655921804
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.6812412373755872
sqrt8_260  3.118595365223762  3.1126050015345745
sqn_258  3.6492374723496073  3.6414741105040997
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  0.47712125471966244
f2_232  2.720159303405957  2.61066016308988
radd_250  3.1476763242410986  3.0692980121155293
ham15_107  3.586362223307866  3.598352709869284
4gt12-v0_86  2.0644579892269186  2.0086001717619175
4gt12-v0_87  2.0492180226701815  1.968482948553935
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  1.4313637641589874
ham7_104  2.173186268412274  1.954242509439325
C17_204  2.311753861055754  2.0453229787866576
xor5_254  0.6989700043360189  0.47712125471966244
hwb4_49  2.0293837776852097  1.7075701760979363
rd73_140  2.0170333392987803  1.7558748556724915
decod24-v0_38  1.3617278360175928  0.7781512503836436
sym9_148  3.973497308732063  4.002036402259529
rd53_131  2.3010299956639813  2.130333768495006
rd53_133  2.4082399653118496  2.167317334748176
urf5_280  4.375919543704649  4.462547728802664
square_root_7  3.4898179083014504  3.490800952010855
rd53_135  2.1271047983648077  1.9084850188786497
sys6-v0_111  1.9912260756924949  1.5185139398778875
rd53_138  1.7781512503836436  1.4313637641589874
decod24-v2_43  1.3424226808222062  0.9542425094393249
rd32-v0_66  1.2041199826559248  0.9542425094393249
sym9_146  2.1702617153949575  1.8750612633917
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  1.3222192947339193
wim_266  2.630427875025024  2.4409090820652177
urf2_152  4.546666025070184  4.635332923933763
urf2_277  4.002856926061121  4.096005739715113
4mod5-bdd_287  1.4913616938342726  1.1760912590556813
life_238  3.9912260756924947  4.036189588754199
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.3222192947339193
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.876448786878341
0example  0.9542425094393249  0.47712125471966244
alu-v4_36  1.7075701760979363  0.7781512503836436
alu-v4_37  1.255272505103306  0.9542425094393249
ex1_226  0.6989700043360189  0.47712125471966244
one-two-three-v0_98  1.8129133566428555  1.591064607026499
one-two-three-v0_97  2.1072099696478683  2.0791812460476247
one-two-three-v3_101  1.505149978319906  1.380211241711606
sym10_262  4.448458964362637  4.532690694780652
rd32_270  1.5563025007672873  1.0791812460476249
dc1_220  2.9206450014067875  2.7466341989375787
rd53_251  2.751279103983342  2.56702636615906
rd53_130  2.651278013998144  2.4899584794248346
cm42a_207  2.8870543780509568  2.683947130751512
rd53_311  2.093421685162235  1.8750612633917
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  1.9822712330395684
4_49_16  1.99563519459755  1.6812412373755872
hwb5_53  2.776701183988411  2.7671558660821804
dc2_222  3.6160551949765862  3.5996647787884166
ex3_229  2.2430380486862944  1.9395192526186185
rd84_142  2.187520720836463  1.7558748556724915
alu-v2_32  1.8573324964312685  1.3222192947339193
z4_268  3.1280760126687155  3.088844562727004
4gt10-v1_81  1.8195439355418688  1.6232492903979006
alu-v2_31  2.296665190261531  2.303196057420489
alu-v2_30  2.3483048630481607  2.357934847000454
sym6_145  3.230704313612569  3.182984967003582
sf_276  2.526339277389844  2.2764618041732443
decod24-v1_41  1.5797835966168101  0.47712125471966244
sf_274  2.526339277389844  2.130333768495006
alu-v2_33  1.2304489213782739  0.47712125471966244
4gt4-v1_74  2.0755469613925306  1.591064607026499
co14_215  3.8943160626844384  3.891593204348965
cnt3-5_180  2.3324384599156054  2.0681858617461617
cm152a_212  2.7259116322950483  2.6384892569546374
cnt3-5_179  1.9294189257142926  1.4313637641589874
sym6_316  2.089905111439398  1.8750612633917
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.380211241711606
mini_alu_305  1.8864907251724818  1.380211241711606
mlp4_245  3.9155053617543767  3.9540977204791896
alu-v0_26  1.5797835966168101  1.380211241711606
alu-bdd_288  1.5797835966168101  1.3222192947339193
alu-v0_27  1.2304489213782739  0.47712125471966244
qft_16  2.380211241711606  0.9542425094393249
hwb8_113  4.482473391205879  4.567061673218297
urf1_149  4.907830403219651  4.964627280937703
4gt13_91  1.6901960800285136  1.0791812460476249
4gt5_77  1.7634279935629373  1.6232492903979006
4gt13_92  1.4771212547196624  1.0791812460476249
4gt5_76  1.662757831681574  0.9542425094393249
4gt5_75  1.5797835966168101  0.7781512503836436
one-two-three-v1_99  1.7708520116421442  1.5563025007672873
4gt12-v1_89  2.0  0.9542425094393249
4gt13_90  1.724275869600789  1.255272505103306
plus63mod8192_164  4.9130982661594285  5.02436661036093
pm1_249  2.8870543780509568  2.788875115775417
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.511990251080793
misex1_241  3.322219294733919  3.17260293120986
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.7781512503836436
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.829303772831025
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
adr4_197  3.1755118133634475  3.1166077439882485
rd32-v1_68  1.2041199826559248  0.9542425094393249
hwb6_56  3.470116353151004  3.4553017716570764
mini-alu_167  2.100370545117563  2.110589710299249
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.1760912590556813
cm82a_208  2.45178643552429  1.9822712330395684
cm85a_209  3.6977522741677546  3.712397131406715
rd84_253  3.7752462597402365  3.7633531087482153
mod8-10_178  2.1818435879447726  1.9395192526186185
mod8-10_177  2.292256071356476  2.1583624920952498
dist_223  4.220735530213102  4.294752721910178
majority_239  2.4265112613645754  1.968482948553935
inc_237  3.6661434272915585  3.629715332647132
qft_10  1.954242509439325  0.7781512503836436
miller_11  1.3617278360175928  1.5185139398778875
decod24-bdd_294  1.505149978319906  1.0791812460476249
con1_216  2.6180480967120925  2.48572142648158

==> charts/sabre_optm.dat <==
name ini num
decod24-enable_126 2.173186268412274 2.0453229787866576
4mod5-v0_19 1.2041199826559248 0.0
4mod5-v0_18 1.4913616938342726 1.5563025007672873
mod5d2_64 1.3979400086720377 1.380211241711606
alu-v3_35 1.255272505103306 0.9542425094393249
4gt4-v0_72 2.0530784434834195 2.0086001717619175
4gt4-v0_73 2.2528530309798933 2.0569048513364727
alu-v3_34 1.380211241711606 1.255272505103306
3_17_13 1.2304489213782739 1.255272505103306
4gt4-v0_78 2.037426497940624 1.9395192526186185
4gt4-v0_79 2.0211892990699383 2.03342375548695
mod10_171 2.03342375548695 1.954242509439325
4mod7-v1_96 1.8573324964312685 1.8750612633917
ex2_227 2.439332693830263 2.3096301674258988
mod10_176 1.8920946026904804 1.7075701760979363
rd73_252 3.3653007486379876 3.330819466495837
cycle10_2_110 3.422917980767662 3.4080702858871854
4mod5-v0_20 1.0 0.0
sqrt8_260 3.118595365223762 3.1492191126553797
aj-e11_165 1.8388490907372552 1.255272505103306
alu-v1_28 1.255272505103306 1.3222192947339193
f2_232 2.720159303405957 2.416640507338281
radd_250 3.1476763242410986 3.161966616364075
4gt12-v0_86 2.0644579892269186 2.0681858617461617
4gt12-v0_87 2.0492180226701815 1.968482948553935
alu-v1_29 1.2304489213782739 1.380211241711606
4gt12-v0_88 1.9344984512435677 2.0211892990699383
ham7_104 2.173186268412274 2.1398790864012365
C17_204 2.311753861055754 2.225309281725863
xor5_254 0.6989700043360189 0.7781512503836436
hwb4_49 2.0293837776852097 1.6812412373755872
rd73_140 2.0170333392987803 2.0569048513364727
decod24-v0_38 1.3617278360175928 1.255272505103306
rd53_131 2.3010299956639813 2.110589710299249
rd53_133 2.4082399653118496 2.346352974450639
rd53_135 2.1271047983648077 2.089905111439398
sys6-v0_111 1.9912260756924949 1.99563519459755
rd53_138 1.7781512503836436 1.6532125137753437
decod24-v2_43 1.3424226808222062 1.255272505103306
rd32-v0_66 1.2041199826559248 1.3222192947339193
sym9_146 2.1702617153949575 2.1492191126553797
graycode6_47 0.6989700043360189 0.7781512503836436
4gt13-v1_93 1.4771212547196624 1.255272505103306
wim_266 2.630427875025024 2.45484486000851
4mod5-bdd_287 1.4913616938342726 1.591064607026499
ham3_102 1.0413926851582251 0.0
ex-1_166 0.9542425094393249 0.0
4gt4-v0_80 1.8976270912904414 2.0569048513364727
mod5mils_65 1.2041199826559248 1.0791812460476249
0example 0.9542425094393249 0.7781512503836436
alu-v4_36 1.7075701760979363 1.8573324964312685
alu-v4_37 1.255272505103306 1.1760912590556813
ex1_226 0.6989700043360189 0.7781512503836436
one-two-three-v0_98 1.8129133566428555 1.380211241711606
one-two-three-v0_97 2.1072099696478683 2.0681858617461617
one-two-three-v3_101 1.505149978319906 1.4771212547196624
rd32_270 1.5563025007672873 1.5563025007672873
dc1_220 2.9206450014067875 2.9020028913507296
rd53_251 2.751279103983342 2.667452952889954
rd53_130 2.651278013998144 2.6444385894678386
cm42a_207 2.8870543780509568 2.7671558660821804
rd53_311 2.093421685162235 2.184691430817599
4mod5-v1_24 1.2041199826559248 0.47712125471966244
mod5adder_127 2.3783979009481375 2.2833012287035497
4_49_16 1.99563519459755 1.6232492903979006
hwb5_53 2.776701183988411 2.8055008581584002
ex3_229 2.2430380486862944 1.7993405494535817
rd84_142 2.187520720836463 2.296665190261531
alu-v2_32 1.8573324964312685 1.8920946026904804
z4_268 3.1280760126687155 3.1427022457376155
4gt10-v1_81 1.8195439355418688 1.8195439355418688
alu-v2_31 2.296665190261531 2.12057393120585
alu-v2_30 2.3483048630481607 2.41161970596323
sym6_145 3.230704313612569 3.1389339402569236
sf_276 2.526339277389844 2.385606273598312
decod24-v1_41 1.5797835966168101 1.380211241711606
sf_274 2.526339277389844 1.8573324964312685
alu-v2_33 1.2304489213782739 1.0791812460476249
4gt4-v1_74 2.0755469613925306 2.12057393120585
cnt3-5_180 2.3324384599156054 2.184691430817599
cm152a_212 2.7259116322950483 2.656098202012832
sym6_316 2.089905111439398 2.0791812460476247
4mod5-v1_22 1.0413926851582251 1.0791812460476249
4mod5-v1_23 1.505149978319906 1.4313637641589874
mini_alu_305 1.8864907251724818 1.9084850188786497
alu-v0_26 1.5797835966168101 1.591064607026499
alu-bdd_288 1.5797835966168101 1.5185139398778875
alu-v0_27 1.2304489213782739 0.9542425094393249
4gt13_91 1.6901960800285136 1.7323937598229686
4gt5_77 1.7634279935629373 1.6812412373755872
4gt13_92 1.4771212547196624 1.591064607026499
4gt5_76 1.662757831681574 1.4313637641589874
4gt5_75 1.5797835966168101 0.7781512503836436
one-two-three-v1_99 1.7708520116421442 1.7558748556724915
4gt12-v1_89 2.0 1.99563519459755
4gt13_90 1.724275869600789 1.8388490907372552
pm1_249 2.8870543780509568 2.7972675408307164
ising_model_10 1.954242509439325 1.7323937598229686
ising_model_13 2.0791812460476247 0.0
misex1_241 3.322219294733919 3.336859820916809
4gt11_84 0.9542425094393249 1.0791812460476249
mod5d1_63 1.1139433523068367 0.7781512503836436
4gt11_83 1.146128035678238 1.1760912590556813
squar5_261 2.9390197764486663 2.928907690243953
4gt11_82 1.255272505103306 1.380211241711606
decod24-v3_45 1.806179973983887 1.8750612633917
adr4_197 3.1755118133634475 3.2337573629655103
rd32-v1_68 1.2041199826559248 0.9542425094393249
hwb6_56 3.470116353151004 3.4679039465228003
mini-alu_167 2.100370545117563 2.03342375548695
one-two-three-v2_100 1.505149978319906 1.591064607026499
4mod7-v0_94 1.8573324964312685 1.7781512503836436
cm82a_208 2.45178643552429 2.357934847000454
mod8-10_178 2.1818435879447726 2.255272505103306
mod8-10_177 2.292256071356476 2.130333768495006
majority_239 2.4265112613645754 2.3961993470957363
inc_237 3.6661434272915585 3.6336704060514435
qft_10 1.954242509439325 1.954242509439325
miller_11 1.3617278360175928 1.4313637641589874
decod24-bdd_294 1.505149978319906 1.0791812460476249
con1_216 2.6180480967120925 2.5024271199844326

==> charts/sabre_tsa.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.8388490907372552
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.255272505103306
mod5d2_64  1.3979400086720377  1.1760912590556813
alu-v3_35  1.255272505103306  1.1760912590556813
4gt4-v0_72  2.0530784434834195  1.8195439355418688
4gt4-v0_73  2.2528530309798933  1.6532125137753437
alu-v3_34  1.380211241711606  1.0791812460476249
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.8750612633917
4gt4-v0_79  2.0211892990699383  1.8388490907372552
mod10_171  2.03342375548695  1.3222192947339193
4mod7-v1_96  1.8573324964312685  1.6232492903979006
ex2_227  2.439332693830263  2.0681858617461617
mod10_176  1.8920946026904804  1.6812412373755872
rd73_252  3.3653007486379876  3.117602691690084
max46_240  4.073498398717262  3.970579305714851
cycle10_2_110  3.422917980767662  3.250175948083925
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.7075701760979363
sqrt8_260  3.118595365223762  2.9556877503135057
sqn_258  3.6492374723496073  3.495405563146193
aj-e11_165  1.8388490907372552  1.255272505103306
alu-v1_28  1.255272505103306  0.47712125471966244
f2_232  2.720159303405957  2.4983105537896004
radd_250  3.1476763242410986  2.8819549713396007
ham15_107  3.586362223307866  3.442793225939769
4gt12-v0_86  2.0644579892269186  2.0086001717619175
4gt12-v0_87  2.0492180226701815  1.954242509439325
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  1.7075701760979363
ham7_104  2.173186268412274  1.9395192526186185
C17_204  2.311753861055754  1.8573324964312685
xor5_254  0.6989700043360189  0.47712125471966244
hwb4_49  2.0293837776852097  1.6232492903979006
rd73_140  2.0170333392987803  1.6532125137753437
decod24-v0_38  1.3617278360175928  0.7781512503836436
sym9_148  3.973497308732063  3.6993173010213822
rd53_131  2.3010299956639813  1.968482948553935
rd53_133  2.4082399653118496  2.089905111439398
urf5_280  4.375919543704649  4.310013199479453
square_root_7  3.4898179083014504  3.3165993020938607
rd53_135  2.1271047983648077  1.8195439355418688
sys6-v0_111  1.9912260756924949  1.3222192947339193
rd53_138  1.7781512503836436  1.255272505103306
decod24-v2_43  1.3424226808222062  0.9542425094393249
rd32-v0_66  1.2041199826559248  0.9542425094393249
sym9_146  2.1702617153949575  1.7558748556724915
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  1.255272505103306
wim_266  2.630427875025024  2.2833012287035497
urf2_152  4.546666025070184  4.444716027391552
urf2_277  4.002856926061121  3.9465013905695874
4mod5-bdd_287  1.4913616938342726  1.1760912590556813
life_238  3.9912260756924947  3.8636202202703154
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.3222192947339193
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.7096091210726487
0example  0.9542425094393249  0.47712125471966244
alu-v4_36  1.7075701760979363  0.7781512503836436
alu-v4_37  1.255272505103306  0.9542425094393249
ex1_226  0.6989700043360189  0.47712125471966244
one-two-three-v0_98  1.8129133566428555  1.3222192947339193
one-two-three-v0_97  2.1072099696478683  1.8750612633917
one-two-three-v3_101  1.505149978319906  1.3222192947339193
sym10_262  4.448458964362637  4.300921408469541
rd32_270  1.5563025007672873  0.9542425094393249
dc1_220  2.9206450014067875  2.48572142648158
rd53_251  2.751279103983342  2.436162647040756
rd53_130  2.651278013998144  2.450249108319361
cm42a_207  2.8870543780509568  2.6473829701146196
rd53_311  2.093421685162235  1.8920946026904804
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  2.100370545117563
4_49_16  1.99563519459755  1.5563025007672873
hwb5_53  2.776701183988411  2.7126497016272113
dc2_222  3.6160551949765862  3.446537167073644
ex3_229  2.2430380486862944  1.6532125137753437
rd84_142  2.187520720836463  1.5185139398778875
alu-v2_32  1.8573324964312685  1.3222192947339193
z4_268  3.1280760126687155  2.905256048748451
4gt10-v1_81  1.8195439355418688  1.5563025007672873
alu-v2_31  2.296665190261531  2.100370545117563
alu-v2_30  2.3483048630481607  2.184691430817599
sym6_145  3.230704313612569  3.0546130545568877
sf_276  2.526339277389844  2.110589710299249
decod24-v1_41  1.5797835966168101  0.47712125471966244
sf_274  2.526339277389844  2.2329961103921536
alu-v2_33  1.2304489213782739  0.47712125471966244
4gt4-v1_74  2.0755469613925306  1.4771212547196624
co14_215  3.8943160626844384  3.693023067923694
cnt3-5_180  2.3324384599156054  2.0211892990699383
cm152a_212  2.7259116322950483  2.4313637641589874
cnt3-5_179  1.9294189257142926  1.3222192947339193
sym6_316  2.089905111439398  1.8750612633917
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.5563025007672873
mlp4_245  3.9155053617543767  3.755188585608325
alu-v0_26  1.5797835966168101  0.7781512503836436
alu-bdd_288  1.5797835966168101  1.255272505103306
alu-v0_27  1.2304489213782739  0.47712125471966244
qft_16  2.380211241711606  1.255272505103306
hwb8_113  4.482473391205879  4.317478313923019
urf1_149  4.907830403219651  4.81253903397321
4gt13_91  1.6901960800285136  0.7781512503836436
4gt5_77  1.7634279935629373  1.6232492903979006
4gt13_92  1.4771212547196624  1.0791812460476249
4gt5_76  1.662757831681574  1.0791812460476249
4gt5_75  1.5797835966168101  0.7781512503836436
one-two-three-v1_99  1.7708520116421442  1.5563025007672873
4gt12-v1_89  2.0  0.9542425094393249
4gt13_90  1.724275869600789  1.1760912590556813
plus63mod8192_164  4.9130982661594285  4.836767047394205
pm1_249  2.8870543780509568  2.5705429398818973
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.295479132678017
misex1_241  3.322219294733919  3.104487111312395
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.47712125471966244
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.629409599102719
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
adr4_197  3.1755118133634475  2.978180516937414
rd32-v1_68  1.2041199826559248  0.9542425094393249
hwb6_56  3.470116353151004  3.332034277027518
mini-alu_167  2.100370545117563  2.089905111439398
one-two-three-v2_100  1.505149978319906  1.0791812460476249
4mod7-v0_94  1.8573324964312685  1.1760912590556813
cm82a_208  2.45178643552429  2.0791812460476247
cm85a_209  3.6977522741677546  3.4670158184384356
rd84_253  3.7752462597402365  3.631240780235509
mod8-10_178  2.1818435879447726  1.99563519459755
mod8-10_177  2.292256071356476  2.1760912590556813
dist_223  4.220735530213102  4.086715663944882
majority_239  2.4265112613645754  2.1492191126553797
inc_237  3.6661434272915585  3.416640507338281
qft_10  1.954242509439325  1.0791812460476249
miller_11  1.3617278360175928  1.4313637641589874
decod24-bdd_294  1.505149978319906  1.0791812460476249
con1_216  2.6180480967120925  2.322219294733919

==> charts/tsa.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.9084850188786497
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  0.7781512503836436
mod5d2_64  1.3979400086720377  1.0791812460476249
alu-v3_35  1.255272505103306  0.47712125471966244
4gt4-v0_72  2.0530784434834195  1.4771212547196624
4gt4-v0_73  2.2528530309798933  1.7075701760979363
alu-v3_34  1.380211241711606  0.47712125471966244
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.4771212547196624
4gt4-v0_79  2.0211892990699383  1.4771212547196624
mod10_171  2.03342375548695  1.7075701760979363
4mod7-v1_96  1.8573324964312685  1.5563025007672873
ex2_227  2.439332693830263  1.9822712330395684
mod10_176  1.8920946026904804  1.6232492903979006
rd73_252  3.3653007486379876  3.1055101847699738
max46_240  4.073498398717262  3.935003151453655
cycle10_2_110  3.422917980767662  3.331427296520743
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.4313637641589874
sqrt8_260  3.118595365223762  2.8444771757456815
urf4_187  5.350302301751758  5.057064825099605
sqn_258  3.6492374723496073  3.40705081480425
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  0.47712125471966244
f2_232  2.720159303405957  2.100370545117563
radd_250  3.1476763242410986  2.838849090737255
ham15_107  3.586362223307866  3.4718781993072905
4gt12-v0_86  2.0644579892269186  1.1760912590556813
4gt12-v0_87  2.0492180226701815  1.0791812460476249
alu-v1_29  1.2304489213782739  0.47712125471966244
4gt12-v0_88  1.9344984512435677  0.9542425094393249
ham7_104  2.173186268412274  1.8573324964312685
C17_204  2.311753861055754  1.7993405494535817
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.6232492903979006
rd73_140  2.0170333392987803  1.380211241711606
sao2_257  4.226960593532453  4.050341081834084
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  3.66576855071938
rd53_131  2.3010299956639813  1.7075701760979363
rd53_133  2.4082399653118496  1.968482948553935
urf5_280  4.375919543704649  4.185031920432769
square_root_7  3.4898179083014504  3.0073209529227447
rd53_135  2.1271047983648077  1.6532125137753437
sys6-v0_111  1.9912260756924949  1.4313637641589874
rd53_138  1.7781512503836436  1.0791812460476249
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.791830947674836
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  1.5185139398778875
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.2174839442139063
urf2_152  4.546666025070184  4.3519508325993845
urf5_158  4.856922135608565  4.703179565146775
urf2_277  4.002856926061121  3.878866336956725
4mod5-bdd_287  1.4913616938342726  0.0
life_238  3.9912260756924947  3.831805808674391
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.255272505103306
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.6612446089593336
0example  0.9542425094393249  0.0
alu-v4_36  1.7075701760979363  1.255272505103306
alu-v4_37  1.255272505103306  0.47712125471966244
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.4771212547196624
one-two-three-v0_97  2.1072099696478683  1.8388490907372552
9symml_195  4.182756931040399  4.070407321740119
one-two-three-v3_101  1.505149978319906  0.9542425094393249
sym10_262  4.448458964362637  4.3037790465955315
rd32_270  1.5563025007672873  0.7781512503836436
dc1_220  2.9206450014067875  2.5185139398778875
rd53_251  2.751279103983342  2.346352974450639
rd53_130  2.651278013998144  2.1931245983544616
cm42a_207  2.8870543780509568  2.401400540781544
rd53_311  2.093421685162235  1.6232492903979006
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  1.7558748556724915
4_49_16  1.99563519459755  1.6232492903979006
hwb5_53  2.776701183988411  2.374748346010104
dc2_222  3.6160551949765862  3.3823773034681137
ex3_229  2.2430380486862944  1.380211241711606
rd84_142  2.187520720836463  1.5185139398778875
alu-v2_32  1.8573324964312685  1.6232492903979006
z4_268  3.1280760126687155  2.8115750058705933
4gt10-v1_81  1.8195439355418688  1.5563025007672873
alu-v2_31  2.296665190261531  2.0211892990699383
alu-v2_30  2.3483048630481607  1.7993405494535817
sym6_145  3.230704313612569  2.617000341120899
sf_276  2.526339277389844  1.7075701760979363
decod24-v1_41  1.5797835966168101  0.9542425094393249
sf_274  2.526339277389844  1.4771212547196624
alu-v2_33  1.2304489213782739  0.47712125471966244
4gt4-v1_74  2.0755469613925306  1.3222192947339193
co14_215  3.8943160626844384  3.737669627356642
cnt3-5_180  2.3324384599156054  1.8750612633917
cm152a_212  2.7259116322950483  2.296665190261531
cnt3-5_179  1.9294189257142926  1.0791812460476249
sym6_316  2.089905111439398  1.6812412373755872
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  0.7781512503836436
mini_alu_305  1.8864907251724818  1.0791812460476249
mlp4_245  3.9155053617543767  3.787814567063023
alu-v0_26  1.5797835966168101  1.3222192947339193
alu-bdd_288  1.5797835966168101  1.0791812460476249
alu-v0_27  1.2304489213782739  0.47712125471966244
qft_16  2.380211241711606  0.9542425094393249
hwb8_113  4.482473391205879  4.419674935053872
urf1_149  4.907830403219651  4.763824667653932
plus63mod4096_163  4.7507320413412115  4.59799119489885
urf3_155  5.267819165985815  5.114280634707726
urf3_279  4.780893108687079  4.6317886323422375
4gt13_91  1.6901960800285136  1.3222192947339193
4gt5_77  1.7634279935629373  1.5185139398778875
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.751648559115707
4gt5_76  1.662757831681574  1.255272505103306
4gt5_75  1.5797835966168101  1.0791812460476249
one-two-three-v1_99  1.7708520116421442  1.5185139398778875
4gt12-v1_89  2.0  1.5185139398778875
4gt13_90  1.724275869600789  1.3222192947339193
plus63mod8192_164  4.9130982661594285  4.76182263324384
pm1_249  2.8870543780509568  2.401400540781544
sym9_193  4.182756931040399  4.043912167101254
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.26145320274181
misex1_241  3.322219294733919  2.895422546039408
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.48572142648158
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.4313637641589874
ground_state_estimation_10  5.188109720902201  4.315466523495654
adr4_197  3.1755118133634475  2.986323777050765
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.117602691690084
mini-alu_167  2.100370545117563  1.8920946026904804
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.3222192947339193
clip_206  4.169439298978941  4.039652023581924
cm82a_208  2.45178643552429  1.8573324964312685
cm85a_209  3.6977522741677546  3.5359267413955693
rd84_253  3.7752462597402365  3.594060901270418
mod8-10_178  2.1818435879447726  1.1760912590556813
mod8-10_177  2.292256071356476  1.6232492903979006
dist_223  4.220735530213102  4.068408519778162
majority_239  2.4265112613645754  1.8573324964312685
inc_237  3.6661434272915585  3.394626764272209
qft_10  1.954242509439325  0.9542425094393249
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  0.47712125471966244
urf6_160  4.876102321377793  4.79029220278466
con1_216  2.6180480967120925  2.1583624920952498

==> charts/tsa_FiDLS.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.591064607026499
4mod5-v0_19 1.2041199826559248 0.0
4mod5-v0_18 1.4913616938342726 0.7781512503836436
mod5d2_64 1.3979400086720377 0.9542425094393249
alu-v3_35 1.255272505103306 0.7781512503836436
4gt4-v0_72 2.0530784434834195 1.3222192947339193
4gt4-v0_73 2.2528530309798933 1.591064607026499
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 0.0
4gt4-v0_78 2.037426497940624 1.3222192947339193
4gt4-v0_79 2.0211892990699383 1.255272505103306
mod10_171 2.03342375548695 1.4313637641589874
4mod7-v1_96 1.8573324964312685 1.380211241711606
ex2_227 2.439332693830263 1.8195439355418688
mod10_176 1.8920946026904804 1.3222192947339193
rd73_252 3.3653007486379876 2.9273703630390235
4mod5-v0_20 1.0 0.7781512503836436
0410184_169 2.0170333392987803 0.9542425094393249
sqn_258 3.6492374723496073 3.110589710299249
aj-e11_165 1.8388490907372552 1.255272505103306
alu-v1_28 1.255272505103306 0.7781512503836436
f2_232 2.720159303405957 1.968482948553935
radd_250 3.1476763242410986 2.7323937598229686
4gt12-v0_86 2.0644579892269186 1.1760912590556813
4gt12-v0_87 2.0492180226701815 1.0791812460476249
alu-v1_29 1.2304489213782739 0.7781512503836436
4gt12-v0_88 1.9344984512435677 0.9542425094393249
ham7_104 2.173186268412274 1.6232492903979006
C17_204 2.311753861055754 1.7558748556724915
xor5_254 0.6989700043360189 0.0
hwb4_49 2.0293837776852097 1.4313637641589874
rd73_140 2.0170333392987803 1.7993405494535817
decod24-v0_38 1.3617278360175928 0.0
rd53_131 2.3010299956639813 1.6532125137753437
rd53_133 2.4082399653118496 1.7558748556724915
rd53_135 2.1271047983648077 1.6232492903979006
sys6-v0_111 1.9912260756924949 1.5563025007672873
rd53_138 1.7781512503836436 1.4313637641589874
decod24-v2_43 1.3424226808222062 0.0
rd32-v0_66 1.2041199826559248 0.0
sym9_146 2.1702617153949575 1.7993405494535817
graycode6_47 0.6989700043360189 0.0
4gt13-v1_93 1.4771212547196624 0.0
wim_266 2.630427875025024 2.089905111439398
4mod5-bdd_287 1.4913616938342726 0.7781512503836436
ham3_102 1.0413926851582251 0.0
ex-1_166 0.9542425094393249 0.0
4gt4-v0_80 1.8976270912904414 1.0791812460476249
mod5mils_65 1.2041199826559248 0.0
0example 0.9542425094393249 0.47712125471966244
alu-v4_36 1.7075701760979363 1.0791812460476249
alu-v4_37 1.255272505103306 0.7781512503836436
ex1_226 0.6989700043360189 0.0
one-two-three-v0_98 1.8129133566428555 1.3222192947339193
one-two-three-v0_97 2.1072099696478683 1.591064607026499
one-two-three-v3_101 1.505149978319906 0.7781512503836436
rd32_270 1.5563025007672873 0.9542425094393249
dc1_220 2.9206450014067875 2.290034611362518
rd53_251 2.751279103983342 2.12057393120585
rd53_130 2.651278013998144 2.0086001717619175
cm42a_207 2.8870543780509568 2.2174839442139063
rd53_311 2.093421685162235 1.7558748556724915
4mod5-v1_24 1.2041199826559248 0.0
mod5adder_127 2.3783979009481375 1.8388490907372552
4_49_16 1.99563519459755 1.380211241711606
hwb5_53 2.776701183988411 2.1398790864012365
ex3_229 2.2430380486862944 1.1760912590556813
rd84_142 2.187520720836463 1.9395192526186185
alu-v2_32 1.8573324964312685 1.255272505103306
z4_268 3.1280760126687155 2.7371926427047373
4gt10-v1_81 1.8195439355418688 1.255272505103306
alu-v2_31 2.296665190261531 1.6232492903979006
alu-v2_30 2.3483048630481607 1.6232492903979006
sym6_145 3.230704313612569 2.6866362692622934
sf_276 2.526339277389844 1.6532125137753437
decod24-v1_41 1.5797835966168101 0.9542425094393249
sf_274 2.526339277389844 1.5185139398778875
alu-v2_33 1.2304489213782739 0.7781512503836436
4gt4-v1_74 2.0755469613925306 1.380211241711606
cnt3-5_180 2.3324384599156054 1.8920946026904804
cm152a_212 2.7259116322950483 1.9395192526186185
cnt3-5_179 1.9294189257142926 1.0791812460476249
sym6_316 2.089905111439398 1.7075701760979363
4mod5-v1_22 1.0413926851582251 0.0
4mod5-v1_23 1.505149978319906 0.7781512503836436
mini_alu_305 1.8864907251724818 1.3222192947339193
alu-v0_26 1.5797835966168101 0.9542425094393249
alu-bdd_288 1.5797835966168101 1.0791812460476249
alu-v0_27 1.2304489213782739 0.7781512503836436
qft_16 2.380211241711606 2.2405492482826
4gt13_91 1.6901960800285136 1.0791812460476249
4gt5_77 1.7634279935629373 1.1760912590556813
4gt13_92 1.4771212547196624 0.0
4gt5_76 1.662757831681574 1.255272505103306
4gt5_75 1.5797835966168101 0.9542425094393249
one-two-three-v1_99 1.7708520116421442 1.1760912590556813
4gt12-v1_89 2.0 1.1760912590556813
4gt13_90 1.724275869600789 1.1760912590556813
pm1_249 2.8870543780509568 2.2174839442139063
ising_model_10 1.954242509439325 0.0
ising_model_13 2.0791812460476247 0.0
4gt11_84 0.9542425094393249 0.0
mod5d1_63 1.1139433523068367 0.0
4gt11_83 1.146128035678238 0.0
ising_model_16 2.1760912590556813 0.0
squar5_261 2.9390197764486663 2.406540180433955
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.3222192947339193
adr4_197 3.1755118133634475 2.762678563727436
rd32-v1_68 1.2041199826559248 0.0
hwb6_56 3.470116353151004 3.0008677215312267
mini-alu_167 2.100370545117563 1.5563025007672873
one-two-three-v2_100 1.505149978319906 0.7781512503836436
4mod7-v0_94 1.8573324964312685 1.255272505103306
cm82a_208 2.45178643552429 1.7558748556724915
mod8-10_178 2.1818435879447726 1.1760912590556813
mod8-10_177 2.292256071356476 1.5185139398778875
majority_239 2.4265112613645754 1.7558748556724915
qft_10 1.954242509439325 1.5563025007672873
miller_11 1.3617278360175928 0.0
decod24-bdd_294 1.505149978319906 0.7781512503836436
con1_216 2.6180480967120925 2.130333768495006

==> charts/tsa_cca.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.9084850188786497
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.1760912590556813
mod5d2_64  1.3979400086720377  1.0791812460476249
alu-v3_35  1.255272505103306  1.0791812460476249
4gt4-v0_72  2.0530784434834195  1.4313637641589874
4gt4-v0_73  2.2528530309798933  1.954242509439325
alu-v3_34  1.380211241711606  0.7781512503836436
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.255272505103306
4gt4-v0_79  2.0211892990699383  1.7075701760979363
mod10_171  2.03342375548695  1.7781512503836436
4mod7-v1_96  1.8573324964312685  1.5563025007672873
ex2_227  2.439332693830263  2.0569048513364727
mod10_176  1.8920946026904804  1.6232492903979006
rd73_252  3.3653007486379876  3.2214142378423385
max46_240  4.073498398717262  4.032699327492617
cycle10_2_110  3.422917980767662  3.4437322414015967
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.5185139398778875
sqrt8_260  3.118595365223762  2.979548374704095
urf4_187  5.350302301751758  5.169959364688848
sqn_258  3.6492374723496073  3.5449357658815024
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  1.0791812460476249
f2_232  2.720159303405957  2.4265112613645754
radd_250  3.1476763242410986  3.0086001717619175
ham15_107  3.586362223307866  3.5691397254724593
4gt12-v0_86  2.0644579892269186  1.7558748556724915
4gt12-v0_87  2.0492180226701815  1.7323937598229686
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  0.9542425094393249
ham7_104  2.173186268412274  1.8750612633917
C17_204  2.311753861055754  1.9822712330395684
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.6532125137753437
rd73_140  2.0170333392987803  1.5563025007672873
sao2_257  4.226960593532453  4.1801545594533485
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  3.8304603500309673
rd53_131  2.3010299956639813  2.0086001717619175
rd53_133  2.4082399653118496  2.0681858617461617
urf5_280  4.375919543704649  4.306038816336349
square_root_7  3.4898179083014504  3.596377143997599
rd53_135  2.1271047983648077  1.8750612633917
sys6-v0_111  1.9912260756924949  1.5185139398778875
rd53_138  1.7781512503836436  0.9542425094393249
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.9256729939212405
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  1.7323937598229686
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.296665190261531
urf2_152  4.546666025070184  4.4547534199656615
urf5_158  4.856922135608565  4.795873068576775
urf2_277  4.002856926061121  3.97570746353718
4mod5-bdd_287  1.4913616938342726  0.7781512503836436
life_238  3.9912260756924947  3.9312035254507522
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.4771212547196624
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.760196229455134
0example  0.9542425094393249  0.0
alu-v4_36  1.7075701760979363  1.380211241711606
alu-v4_37  1.255272505103306  1.0791812460476249
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.5185139398778875
one-two-three-v0_97  2.1072099696478683  1.8388490907372552
9symml_195  4.182756931040399  4.207984246766157
one-two-three-v3_101  1.505149978319906  1.0791812460476249
sym10_262  4.448458964362637  4.42298357920928
rd32_270  1.5563025007672873  0.7781512503836436
dc1_220  2.9206450014067875  2.6532125137753435
rd53_251  2.751279103983342  2.552668216112193
rd53_130  2.651278013998144  2.3961993470957363
cm42a_207  2.8870543780509568  2.597695185925512
rd53_311  2.093421685162235  1.7558748556724915
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  2.1398790864012365
4_49_16  1.99563519459755  1.6812412373755872
hwb5_53  2.776701183988411  2.459392487759231
dc2_222  3.6160551949765862  3.5559404378185113
ex3_229  2.2430380486862944  1.3222192947339193
rd84_142  2.187520720836463  1.5185139398778875
alu-v2_32  1.8573324964312685  1.7075701760979363
z4_268  3.1280760126687155  2.972665592266111
4gt10-v1_81  1.8195439355418688  1.6532125137753437
alu-v2_31  2.296665190261531  2.167317334748176
alu-v2_30  2.3483048630481607  1.9242792860618816
sym6_145  3.230704313612569  2.8555191556678
sf_276  2.526339277389844  1.99563519459755
decod24-v1_41  1.5797835966168101  0.9542425094393249
sf_274  2.526339277389844  1.7323937598229686
alu-v2_33  1.2304489213782739  1.0791812460476249
4gt4-v1_74  2.0755469613925306  1.4313637641589874
co14_215  3.8943160626844384  3.84279639517558
cnt3-5_180  2.3324384599156054  1.9395192526186185
cm152a_212  2.7259116322950483  2.3909351071033793
cnt3-5_179  1.9294189257142926  1.0791812460476249
sym6_316  2.089905111439398  1.6232492903979006
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.0791812460476249
mlp4_245  3.9155053617543767  3.910891088644528
alu-v0_26  1.5797835966168101  1.4313637641589874
alu-bdd_288  1.5797835966168101  1.380211241711606
alu-v0_27  1.2304489213782739  1.0791812460476249
qft_16  2.380211241711606  0.47712125471966244
hwb8_113  4.482473391205879  4.522913487449221
urf1_149  4.907830403219651  4.832515299342833
plus63mod4096_163  4.7507320413412115  4.71754568780327
urf3_155  5.267819165985815  5.2560390817445075
urf3_279  4.780893108687079  4.7880481100913554
4gt13_91  1.6901960800285136  1.3222192947339193
4gt5_77  1.7634279935629373  1.5185139398778875
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.9533585449907305
4gt5_76  1.662757831681574  1.4313637641589874
4gt5_75  1.5797835966168101  1.4771212547196624
one-two-three-v1_99  1.7708520116421442  1.4771212547196624
4gt12-v1_89  2.0  1.5185139398778875
4gt13_90  1.724275869600789  1.3222192947339193
plus63mod8192_164  4.9130982661594285  4.923782665673971
pm1_249  2.8870543780509568  2.597695185925512
sym9_193  4.182756931040399  4.142326883154263
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.3870515144724935
misex1_241  3.322219294733919  3.0236639181977933
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.6201360549737576
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
ground_state_estimation_10  5.188109720902201  4.623745343543668
adr4_197  3.1755118133634475  3.1095785469043866
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.2581581933407944
mini-alu_167  2.100370545117563  1.9084850188786497
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.591064607026499
clip_206  4.169439298978941  4.142983554922818
cm82a_208  2.45178643552429  1.9084850188786497
cm85a_209  3.6977522741677546  3.6303261548039467
rd84_253  3.7752462597402365  3.725094521081469
mod8-10_178  2.1818435879447726  1.591064607026499
mod8-10_177  2.292256071356476  1.8750612633917
dist_223  4.220735530213102  4.167848798590029
majority_239  2.4265112613645754  1.954242509439325
inc_237  3.6661434272915585  3.570893036218392
qft_10  1.954242509439325  0.7781512503836436
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  0.9542425094393249
urf6_160  4.876102321377793  4.888134545203536
con1_216  2.6180480967120925  2.296665190261531

==> charts/tsa_depth.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.9084850188786497
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.1760912590556813
mod5d2_64  1.3979400086720377  1.0791812460476249
alu-v3_35  1.255272505103306  1.0791812460476249
4gt4-v0_72  2.0530784434834195  1.4313637641589874
4gt4-v0_73  2.2528530309798933  1.99563519459755
alu-v3_34  1.380211241711606  0.7781512503836436
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.255272505103306
4gt4-v0_79  2.0211892990699383  1.7075701760979363
mod10_171  2.03342375548695  1.7781512503836436
4mod7-v1_96  1.8573324964312685  1.7323937598229686
ex2_227  2.439332693830263  2.184691430817599
mod10_176  1.8920946026904804  1.6232492903979006
rd73_252  3.3653007486379876  3.2135177569963047
max46_240  4.073498398717262  4.034146977106046
cycle10_2_110  3.422917980767662  3.4347285417797577
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.5185139398778875
sqrt8_260  3.118595365223762  3.00987563371216
urf4_187  5.350302301751758  5.197164730819451
sqn_258  3.6492374723496073  3.5347873586294916
aj-e11_165  1.8388490907372552  1.380211241711606
alu-v1_28  1.255272505103306  1.0791812460476249
f2_232  2.720159303405957  2.3909351071033793
radd_250  3.1476763242410986  3.035829825252828
ham15_107  3.586362223307866  3.57611089412084
4gt12-v0_86  2.0644579892269186  1.9242792860618816
4gt12-v0_87  2.0492180226701815  1.9084850188786497
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  0.9542425094393249
ham7_104  2.173186268412274  1.8750612633917
C17_204  2.311753861055754  1.99563519459755
xor5_254  0.6989700043360189  0.0
hwb4_49  2.0293837776852097  1.6532125137753437
rd73_140  2.0170333392987803  1.591064607026499
sao2_257  4.226960593532453  4.1807564923035585
decod24-v0_38  1.3617278360175928  0.0
sym9_148  3.973497308732063  3.8308451923086113
rd53_131  2.3010299956639813  2.0086001717619175
rd53_133  2.4082399653118496  1.99563519459755
urf5_280  4.375919543704649  4.307902330326024
square_root_7  3.4898179083014504  3.598352709869284
rd53_135  2.1271047983648077  1.7323937598229686
sys6-v0_111  1.9912260756924949  1.5563025007672873
rd53_138  1.7781512503836436  1.1760912590556813
decod24-v2_43  1.3424226808222062  0.0
hwb7_59  4.02861191506623  3.922569768985712
rd32-v0_66  1.2041199826559248  0.0
sym9_146  2.1702617153949575  1.7075701760979363
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  0.0
wim_266  2.630427875025024  2.406540180433955
urf2_152  4.546666025070184  4.454250155300345
urf5_158  4.856922135608565  4.799237133693621
urf2_277  4.002856926061121  3.9656719712201065
4mod5-bdd_287  1.4913616938342726  0.7781512503836436
life_238  3.9912260756924947  3.9501700598082
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.4771212547196624
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.7576996250877386
0example  0.9542425094393249  0.0
alu-v4_36  1.7075701760979363  1.380211241711606
alu-v4_37  1.255272505103306  1.0791812460476249
ex1_226  0.6989700043360189  0.0
one-two-three-v0_98  1.8129133566428555  1.5185139398778875
one-two-three-v0_97  2.1072099696478683  1.8388490907372552
9symml_195  4.182756931040399  4.196866747249239
one-two-three-v3_101  1.505149978319906  1.0791812460476249
sym10_262  4.448458964362637  4.422195743198392
rd32_270  1.5563025007672873  0.7781512503836436
dc1_220  2.9206450014067875  2.7075701760979363
rd53_251  2.751279103983342  2.552668216112193
rd53_130  2.651278013998144  2.2833012287035497
cm42a_207  2.8870543780509568  2.6232492903979003
rd53_311  2.093421685162235  1.7558748556724915
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  2.0791812460476247
4_49_16  1.99563519459755  1.6812412373755872
hwb5_53  2.776701183988411  2.450249108319361
dc2_222  3.6160551949765862  3.566319621524811
ex3_229  2.2430380486862944  1.3222192947339193
rd84_142  2.187520720836463  1.6232492903979006
alu-v2_32  1.8573324964312685  1.7075701760979363
z4_268  3.1280760126687155  2.9916690073799486
4gt10-v1_81  1.8195439355418688  1.6532125137753437
alu-v2_31  2.296665190261531  2.167317334748176
alu-v2_30  2.3483048630481607  2.0211892990699383
sym6_145  3.230704313612569  2.864511081058392
sf_276  2.526339277389844  1.99563519459755
decod24-v1_41  1.5797835966168101  0.9542425094393249
sf_274  2.526339277389844  1.7323937598229686
alu-v2_33  1.2304489213782739  1.0791812460476249
4gt4-v1_74  2.0755469613925306  1.4313637641589874
co14_215  3.8943160626844384  3.8455940931600243
cnt3-5_180  2.3324384599156054  1.99563519459755
cm152a_212  2.7259116322950483  2.4899584794248346
cnt3-5_179  1.9294189257142926  1.0791812460476249
sym6_316  2.089905111439398  1.7993405494535817
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.0791812460476249
mlp4_245  3.9155053617543767  3.8884041677370464
alu-v0_26  1.5797835966168101  1.4313637641589874
alu-bdd_288  1.5797835966168101  1.380211241711606
alu-v0_27  1.2304489213782739  1.0791812460476249
qft_16  2.380211241711606  0.9542425094393249
hwb8_113  4.482473391205879  4.533110838105354
urf1_149  4.907830403219651  4.839660274550261
plus63mod4096_163  4.7507320413412115  4.711056051450347
urf3_155  5.267819165985815  5.203864759668711
urf3_279  4.780893108687079  4.7460033134522295
4gt13_91  1.6901960800285136  1.3222192947339193
4gt5_77  1.7634279935629373  1.5185139398778875
4gt13_92  1.4771212547196624  0.0
hwb9_119  4.958826578195798  4.879331034764408
4gt5_76  1.662757831681574  1.4313637641589874
4gt5_75  1.5797835966168101  1.4771212547196624
one-two-three-v1_99  1.7708520116421442  1.4771212547196624
4gt12-v1_89  2.0  1.5185139398778875
4gt13_90  1.724275869600789  1.3222192947339193
plus63mod8192_164  4.9130982661594285  4.92565753282432
pm1_249  2.8870543780509568  2.6232492903979003
sym9_193  4.182756931040399  4.148756851321792
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.377597626108919
misex1_241  3.322219294733919  3.0580462303952816
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.0
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.734799829588847
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
ground_state_estimation_10  5.188109720902201  4.649694998491634
adr4_197  3.1755118133634475  3.141763230275788
rd32-v1_68  1.2041199826559248  0.0
hwb6_56  3.470116353151004  3.2581581933407944
mini-alu_167  2.100370545117563  1.9084850188786497
one-two-three-v2_100  1.505149978319906  0.9542425094393249
4mod7-v0_94  1.8573324964312685  1.591064607026499
clip_206  4.169439298978941  4.154910645788523
cm82a_208  2.45178643552429  1.9084850188786497
cm85a_209  3.6977522741677546  3.614158709509175
rd84_253  3.7752462597402365  3.718667735316211
mod8-10_178  2.1818435879447726  1.591064607026499
mod8-10_177  2.292256071356476  1.8750612633917
dist_223  4.220735530213102  4.170232370181804
majority_239  2.4265112613645754  2.0681858617461617
inc_237  3.6661434272915585  3.568788212315347
qft_10  1.954242509439325  0.9542425094393249
miller_11  1.3617278360175928  0.0
decod24-bdd_294  1.505149978319906  0.9542425094393249
urf6_160  4.876102321377793  4.883661435153617
con1_216  2.6180480967120925  2.296665190261531

==> charts/tsa_optm.dat <==
name ini num
decod24-enable_126 2.173186268412274 1.8750612633917
4mod5-v0_19 1.2041199826559248 0
4mod5-v0_18 1.4913616938342726 0.7781512503836436
mod5d2_64 1.3979400086720377 0.9542425094393249
alu-v3_35 1.255272505103306 0.47712125471966244
4gt4-v0_72 2.0530784434834195 1.4771212547196624
4gt4-v0_73 2.2528530309798933 1.9242792860618816
alu-v3_34 1.380211241711606 0.7781512503836436
3_17_13 1.2304489213782739 0
4gt4-v0_78 2.037426497940624 1.380211241711606
4gt4-v0_79 2.0211892990699383 1.7993405494535817
mod10_171 2.03342375548695 1.8195439355418688
4mod7-v1_96 1.8573324964312685 1.6532125137753437
ex2_227 2.439332693830263 2.0211892990699383
mod10_176 1.8920946026904804 1.6812412373755872
rd73_252 3.3653007486379876 3.2750808984568587
cycle10_2_110 3.422917980767662 3.4878451201114355
4mod5-v0_20 1.0 0
0410184_169 2.0170333392987803 1.3222192947339193
sqrt8_260 3.118595365223762 3.0199466816788423
sqn_258 3.6492374723496073 3.5691397254724593
aj-e11_165 1.8388490907372552 1.380211241711606
alu-v1_28 1.255272505103306 0.47712125471966244
f2_232 2.720159303405957 2.3521825181113627
radd_250 3.1476763242410986 3.0511525224473814
4gt12-v0_86 2.0644579892269186 1.380211241711606
4gt12-v0_87 2.0492180226701815 1.3222192947339193
alu-v1_29 1.2304489213782739 0.47712125471966244
4gt12-v0_88 1.9344984512435677 1.6232492903979006
ham7_104 2.173186268412274 1.8750612633917
C17_204 2.311753861055754 1.8388490907372552
xor5_254 0.6989700043360189 0
hwb4_49 2.0293837776852097 1.6812412373755872
rd73_140 2.0170333392987803 1.8388490907372552
decod24-v0_38 1.3617278360175928 0
sym9_148 3.973497308732063 3.85076872692888
rd53_131 2.3010299956639813 1.954242509439325
rd53_133 2.4082399653118496 2.0681858617461617
rd53_135 2.1271047983648077 1.8195439355418688
sys6-v0_111 1.9912260756924949 1.7323937598229686
rd53_138 1.7781512503836436 1.6232492903979006
decod24-v2_43 1.3424226808222062 0
hwb7_59 4.02861191506623 3.9034698285071703
rd32-v0_66 1.2041199826559248 0
sym9_146 2.1702617153949575 2.0791812460476247
graycode6_47 0.6989700043360189 0
4gt13-v1_93 1.4771212547196624 0
wim_266 2.630427875025024 2.4265112613645754
urf2_152 4.546666025070184 4.452277233126352
urf5_158 4.856922135608565 3.7781512503836434
urf2_277 4.002856926061121 3.978043493909963
4mod5-bdd_287 1.4913616938342726 0.9542425094393249
ham3_102 1.0413926851582251 0
ex-1_166 0.9542425094393249 0
4gt4-v0_80 1.8976270912904414 1.255272505103306
mod5mils_65 1.2041199826559248 0
0example 0.9542425094393249 0.47712125471966244
alu-v4_36 1.7075701760979363 1.380211241711606
alu-v4_37 1.255272505103306 0.47712125471966244
ex1_226 0.6989700043360189 0
one-two-three-v0_98 1.8129133566428555 1.591064607026499
one-two-three-v0_97 2.1072099696478683 1.9084850188786497
one-two-three-v3_101 1.505149978319906 0.9542425094393249
rd32_270 1.5563025007672873 0.9542425094393249
dc1_220 2.9206450014067875 2.699837725867246
rd53_251 2.751279103983342 2.436162647040756
rd53_130 2.651278013998144 2.380211241711606
cm42a_207 2.8870543780509568 2.5877109650189114
rd53_311 2.093421685162235 1.9822712330395684
4mod5-v1_24 1.2041199826559248 0
mod5adder_127 2.3783979009481375 2.089905111439398
4_49_16 1.99563519459755 1.6232492903979006
hwb5_53 2.776701183988411 2.4771212547196626
ex3_229 2.2430380486862944 1.4313637641589874
rd84_142 2.187520720836463 2.184691430817599
alu-v2_32 1.8573324964312685 1.6532125137753437
z4_268 3.1280760126687155 3.0464951643347082
4gt10-v1_81 1.8195439355418688 1.5185139398778875
alu-v2_31 2.296665190261531 2.0569048513364727
alu-v2_30 2.3483048630481607 2.0086001717619175
sym6_145 3.230704313612569 2.8609366207000937
sf_276 2.526339277389844 2.1931245983544616
decod24-v1_41 1.5797835966168101 1.0791812460476249
sf_274 2.526339277389844 1.6532125137753437
alu-v2_33 1.2304489213782739 1.0791812460476249
4gt4-v1_74 2.0755469613925306 1.4313637641589874
cnt3-5_180 2.3324384599156054 2.2013971243204513
cm152a_212 2.7259116322950483 2.6009728956867484
cnt3-5_179 1.9294189257142926 1.1760912590556813
sym6_316 2.089905111439398 1.954242509439325
4mod5-v1_22 1.0413926851582251 0
4mod5-v1_23 1.505149978319906 0.7781512503836436
mini_alu_305 1.8864907251724818 1.5185139398778875
alu-v0_26 1.5797835966168101 1.4313637641589874
alu-bdd_288 1.5797835966168101 0.9542425094393249
alu-v0_27 1.2304489213782739 0.47712125471966244
urf1_149 4.907830403219651 4.829786054370763
4gt13_91 1.6901960800285136 1.4313637641589874
4gt5_77 1.7634279935629373 1.5185139398778875
4gt13_92 1.4771212547196624 0
4gt5_76 1.662757831681574 1.4771212547196624
4gt5_75 1.5797835966168101 1.3222192947339193
one-two-three-v1_99 1.7708520116421442 1.591064607026499
4gt12-v1_89 2.0 1.5185139398778875
4gt13_90 1.724275869600789 1.5185139398778875
pm1_249 2.8870543780509568 2.5877109650189114
ising_model_10 1.954242509439325 0
ising_model_13 2.0791812460476247 0
misex1_241 3.322219294733919 3.190611797813605
4gt11_84 0.9542425094393249 0
mod5d1_63 1.1139433523068367 0
4gt11_83 1.146128035678238 0
ising_model_16 2.1760912590556813 0
squar5_261 2.9390197764486663 2.803457115648414
4gt11_82 1.255272505103306 0.47712125471966244
decod24-v3_45 1.806179973983887 1.5185139398778875
ground_state_estimation_10 5.188109720902201 4.588148405745837
adr4_197 3.1755118133634475 3.1322596895310446
rd32-v1_68 1.2041199826559248 0
hwb6_56 3.470116353151004 3.2638726768652235
mini-alu_167 2.100370545117563 1.9242792860618816
one-two-three-v2_100 1.505149978319906 0.9542425094393249
4mod7-v0_94 1.8573324964312685 1.6812412373755872
cm82a_208 2.45178643552429 2.03342375548695
mod8-10_178 2.1818435879447726 1.7075701760979363
mod8-10_177 2.292256071356476 1.6232492903979006
majority_239 2.4265112613645754 2.0211892990699383
qft_10 1.954242509439325 1.8388490907372552
miller_11 1.3617278360175928 0
decod24-bdd_294 1.505149978319906 0.7781512503836436
con1_216 2.6180480967120925 2.357934847000454

==> charts/tsa_sabre.dat <==
name ini num
decod24-enable_126  2.173186268412274  1.8388490907372552
4mod5-v0_19  1.2041199826559248  0.0
4mod5-v0_18  1.4913616938342726  1.255272505103306
mod5d2_64  1.3979400086720377  1.1760912590556813
alu-v3_35  1.255272505103306  1.1760912590556813
4gt4-v0_72  2.0530784434834195  1.8195439355418688
4gt4-v0_73  2.2528530309798933  1.6532125137753437
alu-v3_34  1.380211241711606  1.0791812460476249
3_17_13  1.2304489213782739  0.0
4gt4-v0_78  2.037426497940624  1.8750612633917
4gt4-v0_79  2.0211892990699383  1.8388490907372552
mod10_171  2.03342375548695  1.3222192947339193
4mod7-v1_96  1.8573324964312685  1.6232492903979006
ex2_227  2.439332693830263  2.0681858617461617
mod10_176  1.8920946026904804  1.6812412373755872
rd73_252  3.3653007486379876  3.117602691690084
max46_240  4.073498398717262  3.970579305714851
cycle10_2_110  3.422917980767662  3.250175948083925
4mod5-v0_20  1.0  0.0
0410184_169  2.0170333392987803  1.7075701760979363
sqrt8_260  3.118595365223762  2.9556877503135057
sqn_258  3.6492374723496073  3.495405563146193
aj-e11_165  1.8388490907372552  1.255272505103306
alu-v1_28  1.255272505103306  0.47712125471966244
f2_232  2.720159303405957  2.4983105537896004
radd_250  3.1476763242410986  2.8819549713396007
ham15_107  3.586362223307866  3.442793225939769
4gt12-v0_86  2.0644579892269186  2.0086001717619175
4gt12-v0_87  2.0492180226701815  1.954242509439325
alu-v1_29  1.2304489213782739  1.0791812460476249
4gt12-v0_88  1.9344984512435677  1.7075701760979363
ham7_104  2.173186268412274  1.9395192526186185
C17_204  2.311753861055754  1.8573324964312685
xor5_254  0.6989700043360189  0.47712125471966244
hwb4_49  2.0293837776852097  1.6232492903979006
rd73_140  2.0170333392987803  1.6532125137753437
decod24-v0_38  1.3617278360175928  0.7781512503836436
sym9_148  3.973497308732063  3.6993173010213822
rd53_131  2.3010299956639813  1.968482948553935
rd53_133  2.4082399653118496  2.089905111439398
urf5_280  4.375919543704649  4.310013199479453
square_root_7  3.4898179083014504  3.3165993020938607
rd53_135  2.1271047983648077  1.8195439355418688
sys6-v0_111  1.9912260756924949  1.3222192947339193
rd53_138  1.7781512503836436  1.255272505103306
decod24-v2_43  1.3424226808222062  0.9542425094393249
rd32-v0_66  1.2041199826559248  0.9542425094393249
sym9_146  2.1702617153949575  1.7558748556724915
graycode6_47  0.6989700043360189  0.0
4gt13-v1_93  1.4771212547196624  1.255272505103306
wim_266  2.630427875025024  2.2833012287035497
urf2_152  4.546666025070184  4.444716027391552
urf2_277  4.002856926061121  3.9465013905695874
4mod5-bdd_287  1.4913616938342726  1.1760912590556813
life_238  3.9912260756924947  3.8636202202703154
ham3_102  1.0413926851582251  0.0
ex-1_166  0.9542425094393249  0.0
4gt4-v0_80  1.8976270912904414  1.3222192947339193
mod5mils_65  1.2041199826559248  0.0
root_255  3.874655732598101  3.7096091210726487
0example  0.9542425094393249  0.47712125471966244
alu-v4_36  1.7075701760979363  0.7781512503836436
alu-v4_37  1.255272505103306  0.9542425094393249
ex1_226  0.6989700043360189  0.47712125471966244
one-two-three-v0_98  1.8129133566428555  1.3222192947339193
one-two-three-v0_97  2.1072099696478683  1.8750612633917
one-two-three-v3_101  1.505149978319906  1.3222192947339193
sym10_262  4.448458964362637  4.300921408469541
rd32_270  1.5563025007672873  0.9542425094393249
dc1_220  2.9206450014067875  2.48572142648158
rd53_251  2.751279103983342  2.436162647040756
rd53_130  2.651278013998144  2.4409090820652177
cm42a_207  2.8870543780509568  2.6473829701146196
rd53_311  2.093421685162235  1.8920946026904804
4mod5-v1_24  1.2041199826559248  0.0
mod5adder_127  2.3783979009481375  2.100370545117563
4_49_16  1.99563519459755  1.5563025007672873
hwb5_53  2.776701183988411  2.7126497016272113
dc2_222  3.6160551949765862  3.446537167073644
ex3_229  2.2430380486862944  1.6532125137753437
rd84_142  2.187520720836463  1.5185139398778875
alu-v2_32  1.8573324964312685  1.3222192947339193
z4_268  3.1280760126687155  2.905256048748451
4gt10-v1_81  1.8195439355418688  1.5563025007672873
alu-v2_31  2.296665190261531  2.100370545117563
alu-v2_30  2.3483048630481607  2.184691430817599
sym6_145  3.230704313612569  3.0546130545568877
sf_276  2.526339277389844  2.110589710299249
decod24-v1_41  1.5797835966168101  0.47712125471966244
sf_274  2.526339277389844  2.2329961103921536
alu-v2_33  1.2304489213782739  0.47712125471966244
4gt4-v1_74  2.0755469613925306  1.4771212547196624
co14_215  3.8943160626844384  3.693023067923694
cnt3-5_180  2.3324384599156054  2.0211892990699383
cm152a_212  2.7259116322950483  2.3521825181113627
cnt3-5_179  1.9294189257142926  1.3222192947339193
sym6_316  2.089905111439398  1.8750612633917
4mod5-v1_22  1.0413926851582251  0.0
4mod5-v1_23  1.505149978319906  1.1760912590556813
mini_alu_305  1.8864907251724818  1.5563025007672873
mlp4_245  3.9155053617543767  3.755188585608325
alu-v0_26  1.5797835966168101  0.7781512503836436
alu-bdd_288  1.5797835966168101  1.255272505103306
alu-v0_27  1.2304489213782739  0.47712125471966244
qft_16  2.380211241711606  1.255272505103306
hwb8_113  4.482473391205879  4.317478313923019
urf1_149  4.907830403219651  4.81253903397321
4gt13_91  1.6901960800285136  0.7781512503836436
4gt5_77  1.7634279935629373  1.6232492903979006
4gt13_92  1.4771212547196624  1.0791812460476249
4gt5_76  1.662757831681574  1.0791812460476249
4gt5_75  1.5797835966168101  0.7781512503836436
one-two-three-v1_99  1.7708520116421442  1.5563025007672873
4gt12-v1_89  2.0  0.9542425094393249
4gt13_90  1.724275869600789  1.1760912590556813
plus63mod8192_164  4.9130982661594285  4.836767047394205
pm1_249  2.8870543780509568  2.5634810853944106
ising_model_10  1.954242509439325  0.0
ising_model_13  2.0791812460476247  0.0
urf1_278  4.426381116178733  4.295479132678017
misex1_241  3.322219294733919  3.104487111312395
4gt11_84  0.9542425094393249  0.0
mod5d1_63  1.1139433523068367  0.47712125471966244
4gt11_83  1.146128035678238  0.0
ising_model_16  2.1760912590556813  0.0
squar5_261  2.9390197764486663  2.629409599102719
4gt11_82  1.255272505103306  0.47712125471966244
decod24-v3_45  1.806179973983887  1.6232492903979006
adr4_197  3.1755118133634475  2.978180516937414
rd32-v1_68  1.2041199826559248  0.9542425094393249
hwb6_56  3.470116353151004  3.332034277027518
mini-alu_167  2.100370545117563  2.089905111439398
one-two-three-v2_100  1.505149978319906  1.0791812460476249
4mod7-v0_94  1.8573324964312685  1.1760912590556813
cm82a_208  2.45178643552429  2.0791812460476247
cm85a_209  3.6977522741677546  3.4670158184384356
rd84_253  3.7752462597402365  3.631240780235509
mod8-10_178  2.1818435879447726  1.99563519459755
mod8-10_177  2.292256071356476  2.1760912590556813
dist_223  4.220735530213102  4.086715663944882
majority_239  2.4265112613645754  2.1492191126553797
inc_237  3.6661434272915585  3.416640507338281
qft_10  1.954242509439325  1.0791812460476249
miller_11  1.3617278360175928  1.4313637641589874
decod24-bdd_294  1.505149978319906  1.0791812460476249
con1_216  2.6180480967120925  2.322219294733919
